VDSC: Enhancing Exploration Timing with Value Discrepancy and State Counts

Despite the considerable attention given to the questions of \textit{how much} and \textit{how to} explore in deep reinforcement learning, the investigation into \textit{when} to explore remains relatively less researched. While more sophisticated exploration strategies can excel in specific, often sparse reward environments, existing simpler approaches, such as $\epsilon$-greedy, persist in outperforming them across a broader spectrum of domains. The appeal of these simpler strategies lies in their ease of implementation and generality across a wide range of domains. The downside is that these methods are essentially a blind switching mechanism, which completely disregards the agent's internal state. In this paper, we propose to leverage the agent's internal state to decide \textit{when} to explore, addressing the shortcomings of blind switching mechanisms. We present Value Discrepancy and State Counts through homeostasis (VDSC), a novel approach for efficient exploration timing. Experimental results on the Atari suite demonstrate the superiority of our strategy over traditional methods such as $\epsilon$-greedy and Boltzmann, as well as more sophisticated techniques like Noisy Nets.

==> Results/Freeway.csv <==
method,run,iteration,train_episode_returns
e-greedy,0.0,0.0,0.0
e-greedy,0.0,1.0,0.3821138211382114
e-greedy,0.0,2.0,7.7073170731707314
e-greedy,0.0,3.0,24.48780487804878
e-greedy,0.0,4.0,28.764227642276424
e-greedy,0.0,5.0,31.10569105691057
e-greedy,0.0,6.0,31.21951219512195
e-greedy,0.0,7.0,31.715447154471544
e-greedy,0.0,8.0,31.98373983739837
e-greedy,0.0,9.0,32.03252032520325
e-greedy,0.0,10.0,32.235772357723576
e-greedy,0.0,11.0,32.34146341463415
e-greedy,0.0,12.0,32.34959349593496
e-greedy,0.0,13.0,32.46341463414634
e-greedy,0.0,14.0,32.65853658536585
e-greedy,0.0,15.0,32.51219512195122
e-greedy,0.0,16.0,32.357723577235774
e-greedy,0.0,17.0,32.43089430894309
e-greedy,0.0,18.0,32.47154471544715
e-greedy,0.0,19.0,32.65040650406504
e-greedy,0.0,20.0,32.54471544715447
e-greedy,0.0,21.0,32.5609756097561
e-greedy,0.0,22.0,32.63414634146341
e-greedy,0.0,23.0,32.73170731707317
e-greedy,0.0,24.0,32.77235772357724
e-greedy,0.0,25.0,32.80487804878049
e-greedy,0.0,26.0,32.78861788617886
e-greedy,0.0,27.0,32.86991869918699
e-greedy,0.0,28.0,32.91869918699187
e-greedy,0.0,29.0,33.03252032520325
e-greedy,0.0,30.0,33.113821138211385
e-greedy,0.0,31.0,33.10569105691057
e-greedy,0.0,32.0,33.15447154471545
e-greedy,0.0,33.0,33.170731707317074
e-greedy,0.0,34.0,33.1869918699187
e-greedy,0.0,35.0,33.14634146341464
e-greedy,0.0,36.0,33.17886178861789
e-greedy,0.0,37.0,33.13821138211382
e-greedy,0.0,38.0,33.1869918699187
e-greedy,0.0,39.0,32.99186991869919
e-greedy,0.0,40.0,33.00813008130081
e-greedy,0.0,41.0,33.02439024390244
e-greedy,0.0,42.0,32.89430894308943
e-greedy,0.0,43.0,33.09756097560975
e-greedy,0.0,44.0,32.97560975609756
e-greedy,0.0,45.0,33.13008130081301
e-greedy,0.0,46.0,33.17886178861789
e-greedy,0.0,47.0,33.073170731707314
e-greedy,0.0,48.0,33.09756097560975
e-greedy,0.0,49.0,33.15447154471545
e-greedy,0.0,50.0,33.113821138211385
e-greedy,0.0,51.0,33.0650406504065
e-greedy,0.0,52.0,33.1869918699187
e-greedy,0.0,53.0,33.13821138211382
e-greedy,0.0,54.0,33.17886178861789
e-greedy,0.0,55.0,33.203252032520325
e-greedy,0.0,56.0,33.333333333333336
e-greedy,0.0,57.0,33.42276422764228
e-greedy,0.0,58.0,33.2520325203252
e-greedy,0.0,59.0,33.113821138211385
e-greedy,0.0,60.0,33.17886178861789
e-greedy,0.0,61.0,33.32520325203252
e-greedy,0.0,62.0,33.13821138211382
e-greedy,0.0,63.0,33.17886178861789
e-greedy,0.0,64.0,33.40650406504065
e-greedy,0.0,65.0,33.21138211382114
e-greedy,0.0,66.0,33.27642276422764
e-greedy,0.0,67.0,33.19512195121951
e-greedy,0.0,68.0,33.39837398373984
e-greedy,0.0,69.0,33.479674796747965
e-greedy,0.0,70.0,33.26829268292683
e-greedy,0.0,71.0,33.51219512195122
e-greedy,0.0,72.0,33.40650406504065
e-greedy,0.0,73.0,33.390243902439025
e-greedy,0.0,74.0,33.26829268292683
e-greedy,0.0,75.0,33.39837398373984
e-greedy,0.0,76.0,33.38211382113821
e-greedy,0.0,77.0,33.3089430894309
e-greedy,0.0,78.0,33.45528455284553
e-greedy,0.0,79.0,33.39837398373984
e-greedy,0.0,80.0,33.41463414634146
e-greedy,0.0,81.0,33.357723577235774
e-greedy,0.0,82.0,33.36585365853659
e-greedy,0.0,83.0,33.43089430894309
e-greedy,0.0,84.0,33.38211382113821
e-greedy,0.0,85.0,33.333333333333336
e-greedy,0.0,86.0,33.43089430894309
e-greedy,0.0,87.0,33.42276422764228
e-greedy,0.0,88.0,33.520325203252035
e-greedy,0.0,89.0,33.49593495934959
e-greedy,0.0,90.0,33.520325203252035
e-greedy,0.0,91.0,33.52845528455285
e-greedy,0.0,92.0,33.43089430894309
e-greedy,0.0,93.0,33.577235772357724
e-greedy,0.0,94.0,33.520325203252035
e-greedy,0.0,95.0,33.479674796747965
e-greedy,0.0,96.0,33.45528455284553
e-greedy,0.0,97.0,33.47154471544715
e-greedy,0.0,98.0,33.41463414634146
e-greedy,0.0,99.0,33.447154471544714
e-greedy,1.0,0.0,0.040650406504065
e-greedy,1.0,1.0,2.7235772357723578
e-greedy,1.0,2.0,15.40650406504065
e-greedy,1.0,3.0,25.747967479674795
e-greedy,1.0,4.0,29.86178861788618
e-greedy,1.0,5.0,31.276422764227643
e-greedy,1.0,6.0,31.73170731707317
e-greedy,1.0,7.0,31.902439024390244
e-greedy,1.0,8.0,32.02439024390244
e-greedy,1.0,9.0,32.22764227642276
e-greedy,1.0,10.0,32.34959349593496
e-greedy,1.0,11.0,32.48780487804878
e-greedy,1.0,12.0,32.46341463414634
e-greedy,1.0,13.0,32.520325203252035
e-greedy,1.0,14.0,32.739837398373986
e-greedy,1.0,15.0,32.65853658536585
e-greedy,1.0,16.0,32.707317073170735
e-greedy,1.0,17.0,32.59349593495935
e-greedy,1.0,18.0,32.78861788617886
e-greedy,1.0,19.0,32.91869918699187
e-greedy,1.0,20.0,32.91869918699187
e-greedy,1.0,21.0,32.86178861788618
e-greedy,1.0,22.0,32.796747967479675
e-greedy,1.0,23.0,32.951219512195124
e-greedy,1.0,24.0,33.00813008130081
e-greedy,1.0,25.0,33.0
e-greedy,1.0,26.0,32.959349593495936
e-greedy,1.0,27.0,33.0650406504065
e-greedy,1.0,28.0,33.04878048780488
e-greedy,1.0,29.0,32.86991869918699
e-greedy,1.0,30.0,32.8780487804878
e-greedy,1.0,31.0,32.89430894308943
e-greedy,1.0,32.0,33.13008130081301
e-greedy,1.0,33.0,33.04878048780488
e-greedy,1.0,34.0,33.09756097560975
e-greedy,1.0,35.0,33.14634146341464
e-greedy,1.0,36.0,33.15447154471545
e-greedy,1.0,37.0,33.040650406504064
e-greedy,1.0,38.0,33.24390243902439
e-greedy,1.0,39.0,33.203252032520325
e-greedy,1.0,40.0,33.13821138211382
e-greedy,1.0,41.0,33.292682926829265
e-greedy,1.0,42.0,33.13821138211382
e-greedy,1.0,43.0,33.13821138211382
e-greedy,1.0,44.0,33.27642276422764
e-greedy,1.0,45.0,33.40650406504065
e-greedy,1.0,46.0,33.40650406504065
e-greedy,1.0,47.0,33.2520325203252
e-greedy,1.0,48.0,33.333333333333336
e-greedy,1.0,49.0,33.24390243902439
e-greedy,1.0,50.0,33.447154471544714
e-greedy,1.0,51.0,33.28455284552845
e-greedy,1.0,52.0,33.447154471544714
e-greedy,1.0,53.0,33.41463414634146
e-greedy,1.0,54.0,33.47154471544715
e-greedy,1.0,55.0,33.3739837398374
e-greedy,1.0,56.0,33.53658536585366
e-greedy,1.0,57.0,33.41463414634146
e-greedy,1.0,58.0,33.552845528455286
e-greedy,1.0,59.0,33.46341463414634
e-greedy,1.0,60.0,33.51219512195122
e-greedy,1.0,61.0,33.39837398373984
e-greedy,1.0,62.0,33.52845528455285
e-greedy,1.0,63.0,33.43089430894309
e-greedy,1.0,64.0,33.5609756097561
e-greedy,1.0,65.0,33.26829268292683
e-greedy,1.0,66.0,33.300813008130085
e-greedy,1.0,67.0,33.42276422764228
e-greedy,1.0,68.0,33.34959349593496
e-greedy,1.0,69.0,33.520325203252035
e-greedy,1.0,70.0,33.479674796747965
e-greedy,1.0,71.0,33.45528455284553
e-greedy,1.0,72.0,33.520325203252035
e-greedy,1.0,73.0,33.49593495934959
e-greedy,1.0,74.0,33.56910569105691
e-greedy,1.0,75.0,33.56910569105691
e-greedy,1.0,76.0,33.56910569105691
e-greedy,1.0,77.0,33.47154471544715
e-greedy,1.0,78.0,33.53658536585366
e-greedy,1.0,79.0,33.47154471544715
e-greedy,1.0,80.0,33.41463414634146
e-greedy,1.0,81.0,33.54471544715447
e-greedy,1.0,82.0,33.47154471544715
e-greedy,1.0,83.0,33.51219512195122
e-greedy,1.0,84.0,33.609756097560975
e-greedy,1.0,85.0,33.36585365853659
e-greedy,1.0,86.0,33.34959349593496
e-greedy,1.0,87.0,33.54471544715447
e-greedy,1.0,88.0,33.52845528455285
e-greedy,1.0,89.0,33.50406504065041
e-greedy,1.0,90.0,33.45528455284553
e-greedy,1.0,91.0,33.6260162601626
e-greedy,1.0,92.0,33.520325203252035
e-greedy,1.0,93.0,33.47154471544715
e-greedy,1.0,94.0,33.50406504065041
e-greedy,1.0,95.0,33.447154471544714
e-greedy,1.0,96.0,33.520325203252035
e-greedy,1.0,97.0,33.53658536585366
e-greedy,1.0,98.0,33.38211382113821
e-greedy,1.0,99.0,33.4390243902439
e-greedy,2.0,0.0,0.3414634146341463
e-greedy,2.0,1.0,6.349593495934959
e-greedy,2.0,2.0,21.97560975609756
e-greedy,2.0,3.0,26.83739837398374
e-greedy,2.0,4.0,30.09756097560976
e-greedy,2.0,5.0,31.30081300813008
e-greedy,2.0,6.0,31.69918699186992
e-greedy,2.0,7.0,31.910569105691057
e-greedy,2.0,8.0,31.98373983739837
e-greedy,2.0,9.0,31.87804878048781
e-greedy,2.0,10.0,32.203252032520325
e-greedy,2.0,11.0,32.390243902439025
e-greedy,2.0,12.0,32.47154471544715
e-greedy,2.0,13.0,32.49593495934959
e-greedy,2.0,14.0,32.357723577235774
e-greedy,2.0,15.0,32.552845528455286
e-greedy,2.0,16.0,32.577235772357724
e-greedy,2.0,17.0,32.6260162601626
e-greedy,2.0,18.0,32.666666666666664
e-greedy,2.0,19.0,32.65040650406504
e-greedy,2.0,20.0,32.61788617886179
e-greedy,2.0,21.0,32.6910569105691
e-greedy,2.0,22.0,32.699186991869915
e-greedy,2.0,23.0,32.642276422764226
e-greedy,2.0,24.0,32.796747967479675
e-greedy,2.0,25.0,32.796747967479675
e-greedy,2.0,26.0,32.83739837398374
e-greedy,2.0,27.0,32.8130081300813
e-greedy,2.0,28.0,32.75609756097561
e-greedy,2.0,29.0,32.80487804878049
e-greedy,2.0,30.0,32.75609756097561
e-greedy,2.0,31.0,32.78861788617886
e-greedy,2.0,32.0,33.03252032520325
e-greedy,2.0,33.0,32.951219512195124
e-greedy,2.0,34.0,33.0650406504065
e-greedy,2.0,35.0,33.0
e-greedy,2.0,36.0,32.86991869918699
e-greedy,2.0,37.0,33.0
e-greedy,2.0,38.0,33.040650406504064
e-greedy,2.0,39.0,33.04878048780488
e-greedy,2.0,40.0,33.113821138211385
e-greedy,2.0,41.0,33.15447154471545
e-greedy,2.0,42.0,33.15447154471545
e-greedy,2.0,43.0,33.00813008130081
e-greedy,2.0,44.0,33.04878048780488
e-greedy,2.0,45.0,33.08943089430894
e-greedy,2.0,46.0,33.19512195121951
e-greedy,2.0,47.0,33.1869918699187
e-greedy,2.0,48.0,33.2520325203252
e-greedy,2.0,49.0,33.16260162601626
e-greedy,2.0,50.0,33.09756097560975
e-greedy,2.0,51.0,33.16260162601626
e-greedy,2.0,52.0,33.21138211382114
e-greedy,2.0,53.0,33.13008130081301
e-greedy,2.0,54.0,33.113821138211385
e-greedy,2.0,55.0,33.24390243902439
e-greedy,2.0,56.0,33.32520325203252
e-greedy,2.0,57.0,33.203252032520325
e-greedy,2.0,58.0,33.3089430894309
e-greedy,2.0,59.0,33.27642276422764
e-greedy,2.0,60.0,33.28455284552845
e-greedy,2.0,61.0,33.447154471544714
e-greedy,2.0,62.0,33.357723577235774
e-greedy,2.0,63.0,33.31707317073171
e-greedy,2.0,64.0,33.40650406504065
e-greedy,2.0,65.0,33.43089430894309
e-greedy,2.0,66.0,33.38211382113821
e-greedy,2.0,67.0,33.41463414634146
e-greedy,2.0,68.0,33.36585365853659
e-greedy,2.0,69.0,33.43089430894309
e-greedy,2.0,70.0,33.43089430894309
e-greedy,2.0,71.0,33.58536585365854
e-greedy,2.0,72.0,33.52845528455285
e-greedy,2.0,73.0,33.52845528455285
e-greedy,2.0,74.0,33.45528455284553
e-greedy,2.0,75.0,33.31707317073171
e-greedy,2.0,76.0,33.333333333333336
e-greedy,2.0,77.0,33.28455284552845
e-greedy,2.0,78.0,33.32520325203252
e-greedy,2.0,79.0,33.34146341463415
e-greedy,2.0,80.0,33.4390243902439
e-greedy,2.0,81.0,33.447154471544714
e-greedy,2.0,82.0,33.300813008130085
e-greedy,2.0,83.0,33.52845528455285
e-greedy,2.0,84.0,33.3739837398374
e-greedy,2.0,85.0,33.51219512195122
e-greedy,2.0,86.0,33.43089430894309
e-greedy,2.0,87.0,33.3739837398374
e-greedy,2.0,88.0,33.42276422764228
e-greedy,2.0,89.0,33.39837398373984
e-greedy,2.0,90.0,33.40650406504065
e-greedy,2.0,91.0,33.300813008130085
e-greedy,2.0,92.0,33.42276422764228
e-greedy,2.0,93.0,33.56910569105691
e-greedy,2.0,94.0,33.46341463414634
e-greedy,2.0,95.0,33.52845528455285
e-greedy,2.0,96.0,33.49593495934959
e-greedy,2.0,97.0,33.36585365853659
e-greedy,2.0,98.0,33.39837398373984
e-greedy,2.0,99.0,33.447154471544714
ez-greedy,0.0,0.0,3.5772357723577235
ez-greedy,0.0,1.0,14.390243902439025
ez-greedy,0.0,2.0,22.92682926829268
ez-greedy,0.0,3.0,27.447154471544717
ez-greedy,0.0,4.0,29.552845528455286
ez-greedy,0.0,5.0,30.13821138211382
ez-greedy,0.0,6.0,30.6260162601626
ez-greedy,0.0,7.0,30.853658536585368
ez-greedy,0.0,8.0,30.92682926829268
ez-greedy,0.0,9.0,31.09756097560976
ez-greedy,0.0,10.0,31.390243902439025
ez-greedy,0.0,11.0,31.3739837398374
ez-greedy,0.0,12.0,31.682926829268293
ez-greedy,0.0,13.0,31.414634146341463
ez-greedy,0.0,14.0,31.520325203252032
ez-greedy,0.0,15.0,31.552845528455286
ez-greedy,0.0,16.0,31.666666666666668
ez-greedy,0.0,17.0,31.67479674796748
ez-greedy,0.0,18.0,31.577235772357724
ez-greedy,0.0,19.0,31.72357723577236
ez-greedy,0.0,20.0,31.585365853658537
ez-greedy,0.0,21.0,31.634146341463413
ez-greedy,0.0,22.0,31.528455284552845
ez-greedy,0.0,23.0,31.764227642276424
ez-greedy,0.0,24.0,31.585365853658537
ez-greedy,0.0,25.0,31.65040650406504
ez-greedy,0.0,26.0,31.6260162601626
ez-greedy,0.0,27.0,31.67479674796748
ez-greedy,0.0,28.0,31.642276422764223
ez-greedy,0.0,29.0,31.84552845528455
ez-greedy,0.0,30.0,31.75609756097561
ez-greedy,0.0,31.0,31.869918699186996
ez-greedy,0.0,32.0,31.951219512195124
ez-greedy,0.0,33.0,32.073170731707314
ez-greedy,0.0,34.0,31.951219512195124
ez-greedy,0.0,35.0,32.04878048780488
ez-greedy,0.0,36.0,32.0
ez-greedy,0.0,37.0,31.96747967479675
ez-greedy,0.0,38.0,31.98373983739837
ez-greedy,0.0,39.0,31.84552845528455
ez-greedy,0.0,40.0,32.1219512195122
ez-greedy,0.0,41.0,31.93495934959349
ez-greedy,0.0,42.0,32.113821138211385
ez-greedy,0.0,43.0,32.040650406504064
ez-greedy,0.0,44.0,31.98373983739837
ez-greedy,0.0,45.0,32.016260162601625
ez-greedy,0.0,46.0,32.09756097560975
ez-greedy,0.0,47.0,31.959349593495936
ez-greedy,0.0,48.0,32.113821138211385
ez-greedy,0.0,49.0,32.21138211382114
ez-greedy,0.0,50.0,32.2520325203252
ez-greedy,0.0,51.0,32.10569105691057
ez-greedy,0.0,52.0,32.05691056910569
ez-greedy,0.0,53.0,32.040650406504064
ez-greedy,0.0,54.0,32.03252032520325
ez-greedy,0.0,55.0,32.073170731707314
ez-greedy,0.0,56.0,32.040650406504064
ez-greedy,0.0,57.0,32.14634146341464
ez-greedy,0.0,58.0,32.28455284552845
ez-greedy,0.0,59.0,32.14634146341464
ez-greedy,0.0,60.0,31.991869918699187
ez-greedy,0.0,61.0,32.170731707317074
ez-greedy,0.0,62.0,32.0
ez-greedy,0.0,63.0,32.260162601626014
ez-greedy,0.0,64.0,32.203252032520325
ez-greedy,0.0,65.0,32.21138211382114
ez-greedy,0.0,66.0,32.26829268292683
ez-greedy,0.0,67.0,32.3089430894309
ez-greedy,0.0,68.0,32.03252032520325
ez-greedy,0.0,69.0,32.040650406504064
ez-greedy,0.0,70.0,32.21951219512195
ez-greedy,0.0,71.0,32.08943089430894
ez-greedy,0.0,72.0,32.21138211382114
ez-greedy,0.0,73.0,32.170731707317074
ez-greedy,0.0,74.0,32.17886178861789
ez-greedy,0.0,75.0,31.943089430894307
ez-greedy,0.0,76.0,32.26829268292683
ez-greedy,0.0,77.0,32.203252032520325
ez-greedy,0.0,78.0,32.27642276422764
ez-greedy,0.0,79.0,32.19512195121951
ez-greedy,0.0,80.0,32.19512195121951
ez-greedy,0.0,81.0,32.19512195121951
ez-greedy,0.0,82.0,32.113821138211385
ez-greedy,0.0,83.0,32.09756097560975
ez-greedy,0.0,84.0,32.31707317073171
ez-greedy,0.0,85.0,32.333333333333336
ez-greedy,0.0,86.0,32.2520325203252
ez-greedy,0.0,87.0,32.21138211382114
ez-greedy,0.0,88.0,32.040650406504064
ez-greedy,0.0,89.0,32.170731707317074
ez-greedy,0.0,90.0,32.17886178861789
ez-greedy,0.0,91.0,32.357723577235774
ez-greedy,0.0,92.0,32.13821138211382
ez-greedy,0.0,93.0,32.28455284552845
ez-greedy,0.0,94.0,32.300813008130085
ez-greedy,0.0,95.0,32.24390243902439
ez-greedy,0.0,96.0,32.113821138211385
ez-greedy,0.0,97.0,32.16260162601626
ez-greedy,0.0,98.0,32.357723577235774
ez-greedy,0.0,99.0,32.46341463414634
ez-greedy,1.0,0.0,3.6504065040650406
ez-greedy,1.0,1.0,15.634146341463415
ez-greedy,1.0,2.0,23.252032520325205
ez-greedy,1.0,3.0,27.016260162601625
ez-greedy,1.0,4.0,29.38211382113821
ez-greedy,1.0,5.0,29.902439024390244
ez-greedy,1.0,6.0,30.38211382113821
ez-greedy,1.0,7.0,30.821138211382117
ez-greedy,1.0,8.0,30.60975609756097
ez-greedy,1.0,9.0,30.552845528455286
ez-greedy,1.0,10.0,30.98373983739837
ez-greedy,1.0,11.0,30.869918699186996
ez-greedy,1.0,12.0,31.056910569105693
ez-greedy,1.0,13.0,31.235772357723576
ez-greedy,1.0,14.0,31.056910569105693
ez-greedy,1.0,15.0,31.40650406504065
ez-greedy,1.0,16.0,31.43089430894309
ez-greedy,1.0,17.0,31.39837398373984
ez-greedy,1.0,18.0,31.227642276422763
ez-greedy,1.0,19.0,31.39837398373984
ez-greedy,1.0,20.0,31.552845528455286
ez-greedy,1.0,21.0,31.38211382113821
ez-greedy,1.0,22.0,31.56910569105691
ez-greedy,1.0,23.0,31.72357723577236
ez-greedy,1.0,24.0,31.67479674796748
ez-greedy,1.0,25.0,31.87804878048781
ez-greedy,1.0,26.0,31.682926829268293
ez-greedy,1.0,27.0,31.69918699186992
ez-greedy,1.0,28.0,31.869918699186996
ez-greedy,1.0,29.0,31.853658536585368
ez-greedy,1.0,30.0,31.72357723577236
ez-greedy,1.0,31.0,31.796747967479675
ez-greedy,1.0,32.0,32.04878048780488
ez-greedy,1.0,33.0,31.959349593495936
ez-greedy,1.0,34.0,32.04878048780488
ez-greedy,1.0,35.0,32.073170731707314
ez-greedy,1.0,36.0,31.72357723577236
ez-greedy,1.0,37.0,31.89430894308943
ez-greedy,1.0,38.0,31.73170731707317
ez-greedy,1.0,39.0,31.98373983739837
ez-greedy,1.0,40.0,32.00813008130081
ez-greedy,1.0,41.0,31.84552845528455
ez-greedy,1.0,42.0,31.96747967479675
ez-greedy,1.0,43.0,31.869918699186996
ez-greedy,1.0,44.0,32.073170731707314
ez-greedy,1.0,45.0,31.991869918699187
ez-greedy,1.0,46.0,32.170731707317074
ez-greedy,1.0,47.0,31.91869918699187
ez-greedy,1.0,48.0,31.92682926829268
ez-greedy,1.0,49.0,32.00813008130081
ez-greedy,1.0,50.0,32.08943089430894
ez-greedy,1.0,51.0,32.113821138211385
ez-greedy,1.0,52.0,32.203252032520325
ez-greedy,1.0,53.0,31.96747967479675
ez-greedy,1.0,54.0,32.24390243902439
ez-greedy,1.0,55.0,32.016260162601625
ez-greedy,1.0,56.0,32.10569105691057
ez-greedy,1.0,57.0,32.04878048780488
ez-greedy,1.0,58.0,32.17886178861789
ez-greedy,1.0,59.0,32.13008130081301
ez-greedy,1.0,60.0,32.073170731707314
ez-greedy,1.0,61.0,32.34146341463415
ez-greedy,1.0,62.0,32.05691056910569
ez-greedy,1.0,63.0,31.991869918699187
ez-greedy,1.0,64.0,31.88617886178862
ez-greedy,1.0,65.0,32.10569105691057
ez-greedy,1.0,66.0,32.14634146341464
ez-greedy,1.0,67.0,32.15447154471545
ez-greedy,1.0,68.0,32.113821138211385
ez-greedy,1.0,69.0,32.1869918699187
ez-greedy,1.0,70.0,31.98373983739837
ez-greedy,1.0,71.0,32.1869918699187
ez-greedy,1.0,72.0,32.203252032520325
ez-greedy,1.0,73.0,32.16260162601626
ez-greedy,1.0,74.0,32.1869918699187
ez-greedy,1.0,75.0,32.2520325203252
ez-greedy,1.0,76.0,32.0650406504065
ez-greedy,1.0,77.0,32.0
ez-greedy,1.0,78.0,32.32520325203252
ez-greedy,1.0,79.0,32.43089430894309
ez-greedy,1.0,80.0,32.073170731707314
ez-greedy,1.0,81.0,32.15447154471545
ez-greedy,1.0,82.0,32.17886178861789
ez-greedy,1.0,83.0,32.1219512195122
ez-greedy,1.0,84.0,32.13821138211382
ez-greedy,1.0,85.0,31.96747967479675
ez-greedy,1.0,86.0,32.19512195121951
ez-greedy,1.0,87.0,32.040650406504064
ez-greedy,1.0,88.0,32.13821138211382
ez-greedy,1.0,89.0,32.13821138211382
ez-greedy,1.0,90.0,32.09756097560975
ez-greedy,1.0,91.0,32.260162601626014
ez-greedy,1.0,92.0,32.27642276422764
ez-greedy,1.0,93.0,32.21951219512195
ez-greedy,1.0,94.0,32.24390243902439
ez-greedy,1.0,95.0,32.21951219512195
ez-greedy,1.0,96.0,32.170731707317074
ez-greedy,1.0,97.0,32.38211382113821
ez-greedy,1.0,98.0,32.300813008130085
ez-greedy,1.0,99.0,32.3089430894309
ez-greedy,2.0,0.0,3.609756097560976
ez-greedy,2.0,1.0,13.24390243902439
ez-greedy,2.0,2.0,23.29268292682927
ez-greedy,2.0,3.0,26.601626016260163
ez-greedy,2.0,4.0,28.96747967479675
ez-greedy,2.0,5.0,29.69918699186992
ez-greedy,2.0,6.0,30.040650406504064
ez-greedy,2.0,7.0,30.59349593495935
ez-greedy,2.0,8.0,30.869918699186996
ez-greedy,2.0,9.0,30.764227642276424
ez-greedy,2.0,10.0,30.682926829268293
ez-greedy,2.0,11.0,30.87804878048781
ez-greedy,2.0,12.0,31.07317073170732
ez-greedy,2.0,13.0,31.203252032520325
ez-greedy,2.0,14.0,31.13821138211382
ez-greedy,2.0,15.0,31.34959349593496
ez-greedy,2.0,16.0,31.54471544715447
ez-greedy,2.0,17.0,31.682926829268293
ez-greedy,2.0,18.0,31.70731707317073
ez-greedy,2.0,19.0,31.4390243902439
ez-greedy,2.0,20.0,31.691056910569102
ez-greedy,2.0,21.0,31.739837398373982
ez-greedy,2.0,22.0,31.67479674796748
ez-greedy,2.0,23.0,31.83739837398374
ez-greedy,2.0,24.0,31.739837398373982
ez-greedy,2.0,25.0,31.821138211382117
ez-greedy,2.0,26.0,31.8130081300813
ez-greedy,2.0,27.0,31.821138211382117
ez-greedy,2.0,28.0,31.910569105691057
ez-greedy,2.0,29.0,31.869918699186996
ez-greedy,2.0,30.0,32.016260162601625
ez-greedy,2.0,31.0,31.88617886178862
ez-greedy,2.0,32.0,32.10569105691057
ez-greedy,2.0,33.0,31.943089430894307
ez-greedy,2.0,34.0,31.943089430894307
ez-greedy,2.0,35.0,32.016260162601625
ez-greedy,2.0,36.0,31.682926829268293
ez-greedy,2.0,37.0,31.98373983739837
ez-greedy,2.0,38.0,31.88617886178862
ez-greedy,2.0,39.0,31.75609756097561
ez-greedy,2.0,40.0,31.89430894308943
ez-greedy,2.0,41.0,31.98373983739837
ez-greedy,2.0,42.0,32.13821138211382
ez-greedy,2.0,43.0,31.93495934959349
ez-greedy,2.0,44.0,32.02439024390244
ez-greedy,2.0,45.0,31.98373983739837
ez-greedy,2.0,46.0,31.991869918699187
ez-greedy,2.0,47.0,32.0
ez-greedy,2.0,48.0,32.0
ez-greedy,2.0,49.0,32.24390243902439
ez-greedy,2.0,50.0,31.959349593495936
ez-greedy,2.0,51.0,31.91869918699187
ez-greedy,2.0,52.0,32.09756097560975
ez-greedy,2.0,53.0,32.27642276422764
ez-greedy,2.0,54.0,32.170731707317074
ez-greedy,2.0,55.0,32.2520325203252
ez-greedy,2.0,56.0,32.1869918699187
ez-greedy,2.0,57.0,32.1219512195122
ez-greedy,2.0,58.0,32.19512195121951
ez-greedy,2.0,59.0,32.08130081300813
ez-greedy,2.0,60.0,32.0650406504065
ez-greedy,2.0,61.0,32.27642276422764
ez-greedy,2.0,62.0,31.93495934959349
ez-greedy,2.0,63.0,32.09756097560975
ez-greedy,2.0,64.0,32.15447154471545
ez-greedy,2.0,65.0,32.113821138211385
ez-greedy,2.0,66.0,32.1219512195122
ez-greedy,2.0,67.0,32.203252032520325
ez-greedy,2.0,68.0,32.34146341463415
ez-greedy,2.0,69.0,32.1219512195122
ez-greedy,2.0,70.0,32.24390243902439
ez-greedy,2.0,71.0,32.08943089430894
ez-greedy,2.0,72.0,32.292682926829265
ez-greedy,2.0,73.0,32.235772357723576
ez-greedy,2.0,74.0,32.113821138211385
ez-greedy,2.0,75.0,32.38211382113821
ez-greedy,2.0,76.0,32.26829268292683
ez-greedy,2.0,77.0,32.28455284552845
ez-greedy,2.0,78.0,32.2520325203252
ez-greedy,2.0,79.0,32.15447154471545
ez-greedy,2.0,80.0,32.113821138211385
ez-greedy,2.0,81.0,32.46341463414634
ez-greedy,2.0,82.0,32.2520325203252
ez-greedy,2.0,83.0,32.26829268292683
ez-greedy,2.0,84.0,32.27642276422764
ez-greedy,2.0,85.0,32.31707317073171
ez-greedy,2.0,86.0,32.300813008130085
ez-greedy,2.0,87.0,32.357723577235774
ez-greedy,2.0,88.0,32.3739837398374
ez-greedy,2.0,89.0,32.34146341463415
ez-greedy,2.0,90.0,32.3739837398374
ez-greedy,2.0,91.0,32.21138211382114
ez-greedy,2.0,92.0,32.235772357723576
ez-greedy,2.0,93.0,32.24390243902439
ez-greedy,2.0,94.0,32.39837398373984
ez-greedy,2.0,95.0,32.292682926829265
ez-greedy,2.0,96.0,32.16260162601626
ez-greedy,2.0,97.0,32.22764227642276
ez-greedy,2.0,98.0,32.24390243902439
ez-greedy,2.0,99.0,32.32520325203252
noisy,0.0,0.0,13.634146341463415
noisy,0.0,1.0,21.77235772357724
noisy,0.0,2.0,26.943089430894307
noisy,0.0,3.0,30.235772357723576
noisy,0.0,4.0,31.536585365853657
noisy,0.0,5.0,31.97560975609756
noisy,0.0,6.0,32.235772357723576
noisy,0.0,7.0,32.51219512195122
noisy,0.0,8.0,32.666666666666664
noisy,0.0,9.0,32.8780487804878
noisy,0.0,10.0,32.78861788617886
noisy,0.0,11.0,32.89430894308943
noisy,0.0,12.0,32.983739837398375
noisy,0.0,13.0,33.292682926829265
noisy,0.0,14.0,33.48780487804878
noisy,0.0,15.0,33.520325203252035
noisy,0.0,16.0,33.54471544715447
noisy,0.0,17.0,33.61788617886179
noisy,0.0,18.0,33.75609756097561
noisy,0.0,19.0,33.65853658536585
noisy,0.0,20.0,33.642276422764226
noisy,0.0,21.0,33.642276422764226
noisy,0.0,22.0,33.642276422764226
noisy,0.0,23.0,33.552845528455286
noisy,0.0,24.0,33.60162601626016
noisy,0.0,25.0,33.739837398373986
noisy,0.0,26.0,33.764227642276424
noisy,0.0,27.0,33.80487804878049
noisy,0.0,28.0,33.61788617886179
noisy,0.0,29.0,33.7479674796748
noisy,0.0,30.0,33.77235772357724
noisy,0.0,31.0,33.707317073170735
noisy,0.0,32.0,33.78048780487805
noisy,0.0,33.0,33.67479674796748
noisy,0.0,34.0,33.75609756097561
noisy,0.0,35.0,33.707317073170735
noisy,0.0,36.0,33.80487804878049
noisy,0.0,37.0,33.853658536585364
noisy,0.0,38.0,33.83739837398374
noisy,0.0,39.0,33.764227642276424
noisy,0.0,40.0,33.83739837398374
noisy,0.0,41.0,33.82113821138211
noisy,0.0,42.0,33.764227642276424
noisy,0.0,43.0,33.84552845528455
noisy,0.0,44.0,33.83739837398374
noisy,0.0,45.0,33.78048780487805
noisy,0.0,46.0,33.796747967479675
noisy,0.0,47.0,33.853658536585364
noisy,0.0,48.0,33.80487804878049
noisy,0.0,49.0,33.84552845528455
noisy,0.0,50.0,33.764227642276424
noisy,0.0,51.0,33.75609756097561
noisy,0.0,52.0,33.8780487804878
noisy,0.0,53.0,33.82113821138211
noisy,0.0,54.0,33.89430894308943
noisy,0.0,55.0,33.82113821138211
noisy,0.0,56.0,33.8130081300813
noisy,0.0,57.0,33.829268292682926
noisy,0.0,58.0,33.78861788617886
noisy,0.0,59.0,33.83739837398374
noisy,0.0,60.0,33.84552845528455
noisy,0.0,61.0,33.853658536585364
noisy,0.0,62.0,33.829268292682926
noisy,0.0,63.0,33.78861788617886
noisy,0.0,64.0,33.83739837398374
noisy,0.0,65.0,33.764227642276424
noisy,0.0,66.0,33.829268292682926
noisy,0.0,67.0,33.77235772357724
noisy,0.0,68.0,33.829268292682926
noisy,0.0,69.0,33.853658536585364
noisy,0.0,70.0,33.86178861788618
noisy,0.0,71.0,33.853658536585364
noisy,0.0,72.0,33.86991869918699
noisy,0.0,73.0,33.853658536585364
noisy,0.0,74.0,33.86991869918699
noisy,0.0,75.0,33.8130081300813
noisy,0.0,76.0,33.86991869918699
noisy,0.0,77.0,33.86178861788618
noisy,0.0,78.0,33.91056910569106
noisy,0.0,79.0,33.886178861788615
noisy,0.0,80.0,33.84552845528455
noisy,0.0,81.0,33.796747967479675
noisy,0.0,82.0,33.8780487804878
noisy,0.0,83.0,33.89430894308943
noisy,0.0,84.0,33.796747967479675
noisy,0.0,85.0,33.796747967479675
noisy,0.0,86.0,33.84552845528455
noisy,0.0,87.0,33.86178861788618
noisy,0.0,88.0,33.8130081300813
noisy,0.0,89.0,33.84552845528455
noisy,0.0,90.0,33.83739837398374
noisy,0.0,91.0,33.8780487804878
noisy,0.0,92.0,33.84552845528455
noisy,0.0,93.0,33.78861788617886
noisy,0.0,94.0,33.83739837398374
noisy,0.0,95.0,33.829268292682926
noisy,0.0,96.0,33.886178861788615
noisy,0.0,97.0,33.796747967479675
noisy,0.0,98.0,33.8130081300813
noisy,1.0,0.0,17.121951219512194
noisy,1.0,1.0,22.528455284552845
noisy,1.0,2.0,26.747967479674795
noisy,1.0,3.0,30.82926829268293
noisy,1.0,4.0,31.796747967479675
noisy,1.0,5.0,32.3089430894309
noisy,1.0,6.0,32.40650406504065
noisy,1.0,7.0,32.73170731707317
noisy,1.0,8.0,32.829268292682926
noisy,1.0,9.0,32.83739837398374
noisy,1.0,10.0,33.113821138211385
noisy,1.0,11.0,33.21138211382114
noisy,1.0,12.0,33.292682926829265
noisy,1.0,13.0,33.390243902439025
noisy,1.0,14.0,33.52845528455285
noisy,1.0,15.0,33.56910569105691
noisy,1.0,16.0,33.58536585365854
noisy,1.0,17.0,33.59349593495935
noisy,1.0,18.0,33.642276422764226
noisy,1.0,19.0,33.739837398373986
noisy,1.0,20.0,33.739837398373986
noisy,1.0,21.0,33.699186991869915
noisy,1.0,22.0,33.707317073170735
noisy,1.0,23.0,33.739837398373986
noisy,1.0,24.0,33.72357723577236
noisy,1.0,25.0,33.77235772357724
noisy,1.0,26.0,33.829268292682926
noisy,1.0,27.0,33.853658536585364
noisy,1.0,28.0,33.78048780487805
noisy,1.0,29.0,33.82113821138211
noisy,1.0,30.0,33.71544715447155
noisy,1.0,31.0,33.71544715447155
noisy,1.0,32.0,33.80487804878049
noisy,1.0,33.0,33.86178861788618
noisy,1.0,34.0,33.83739837398374
noisy,1.0,35.0,33.796747967479675
noisy,1.0,36.0,33.86991869918699
noisy,1.0,37.0,33.86991869918699
noisy,1.0,38.0,33.89430894308943
noisy,1.0,39.0,33.886178861788615
noisy,1.0,40.0,33.91056910569106
noisy,1.0,41.0,33.91056910569106
noisy,1.0,42.0,33.90243902439025
noisy,1.0,43.0,33.9349593495935
noisy,1.0,44.0,33.926829268292686
noisy,1.0,45.0,33.94308943089431
noisy,1.0,46.0,33.91869918699187
noisy,1.0,47.0,33.9349593495935
noisy,1.0,48.0,33.959349593495936
noisy,1.0,49.0,33.959349593495936
noisy,1.0,50.0,33.91869918699187
noisy,1.0,51.0,33.94308943089431
noisy,1.0,52.0,33.97560975609756
noisy,1.0,53.0,33.90243902439025
noisy,1.0,54.0,33.926829268292686
noisy,1.0,55.0,33.9349593495935
noisy,1.0,56.0,33.926829268292686
noisy,1.0,57.0,33.89430894308943
noisy,1.0,58.0,33.97560975609756
noisy,1.0,59.0,33.94308943089431
noisy,1.0,60.0,33.951219512195124
noisy,1.0,61.0,33.959349593495936
noisy,1.0,62.0,33.94308943089431
noisy,1.0,63.0,33.89430894308943
noisy,1.0,64.0,33.89430894308943
noisy,1.0,65.0,33.86178861788618
noisy,1.0,66.0,33.91869918699187
noisy,1.0,67.0,33.89430894308943
noisy,1.0,68.0,33.91869918699187
noisy,1.0,69.0,33.951219512195124
noisy,1.0,70.0,33.951219512195124
noisy,1.0,71.0,33.951219512195124
noisy,1.0,72.0,33.96747967479675
noisy,1.0,73.0,33.951219512195124
noisy,1.0,74.0,33.951219512195124
noisy,1.0,75.0,33.94308943089431
noisy,1.0,76.0,33.97560975609756
noisy,1.0,77.0,33.96747967479675
noisy,1.0,78.0,33.94308943089431
noisy,1.0,79.0,33.94308943089431
noisy,1.0,80.0,33.926829268292686
noisy,1.0,81.0,33.9349593495935
noisy,1.0,82.0,33.89430894308943
noisy,1.0,83.0,33.959349593495936
noisy,1.0,84.0,33.926829268292686
noisy,1.0,85.0,33.97560975609756
noisy,1.0,86.0,33.96747967479675
noisy,1.0,87.0,33.97560975609756
noisy,1.0,88.0,33.97560975609756
noisy,1.0,89.0,33.99186991869919
noisy,1.0,90.0,33.983739837398375
noisy,1.0,91.0,33.90243902439025
noisy,1.0,92.0,34.0
noisy,1.0,93.0,33.959349593495936
noisy,1.0,94.0,33.97560975609756
noisy,1.0,95.0,33.96747967479675
noisy,1.0,96.0,33.96747967479675
noisy,1.0,97.0,33.94308943089431
noisy,1.0,98.0,33.91056910569106
noisy,1.0,99.0,33.959349593495936
noisy,2.0,0.0,12.861788617886178
noisy,2.0,1.0,22.11382113821138
noisy,2.0,2.0,26.15447154471545
noisy,2.0,3.0,30.16260162601626
noisy,2.0,4.0,31.235772357723576
noisy,2.0,5.0,31.617886178861788
noisy,2.0,6.0,31.97560975609756
noisy,2.0,7.0,32.31707317073171
noisy,2.0,8.0,32.3739837398374
noisy,2.0,9.0,32.59349593495935
noisy,2.0,10.0,32.520325203252035
noisy,2.0,11.0,32.58536585365854
noisy,2.0,12.0,32.8780487804878
noisy,2.0,13.0,33.28455284552845
noisy,2.0,14.0,33.32520325203252
noisy,2.0,15.0,33.47154471544715
noisy,2.0,16.0,33.520325203252035
noisy,2.0,17.0,33.56910569105691
noisy,2.0,18.0,33.60162601626016
noisy,2.0,19.0,33.577235772357724
noisy,2.0,20.0,33.58536585365854
noisy,2.0,21.0,33.72357723577236
noisy,2.0,22.0,33.71544715447155
noisy,2.0,23.0,33.666666666666664
noisy,2.0,24.0,33.77235772357724
noisy,2.0,25.0,33.80487804878049
noisy,2.0,26.0,33.7479674796748
noisy,2.0,27.0,33.86991869918699
noisy,2.0,28.0,33.853658536585364
noisy,2.0,29.0,33.8130081300813
noisy,2.0,30.0,33.86991869918699
noisy,2.0,31.0,33.86991869918699
noisy,2.0,32.0,33.78048780487805
noisy,2.0,33.0,33.796747967479675
noisy,2.0,34.0,33.8130081300813
noisy,2.0,35.0,33.86178861788618
noisy,2.0,36.0,33.9349593495935
noisy,2.0,37.0,33.89430894308943
noisy,2.0,38.0,33.89430894308943
noisy,2.0,39.0,33.91056910569106
noisy,2.0,40.0,33.84552845528455
noisy,2.0,41.0,33.89430894308943
noisy,2.0,42.0,33.829268292682926
noisy,2.0,43.0,33.90243902439025
noisy,2.0,44.0,33.853658536585364
noisy,2.0,45.0,33.90243902439025
noisy,2.0,46.0,33.94308943089431
noisy,2.0,47.0,33.926829268292686
noisy,2.0,48.0,33.91869918699187
noisy,2.0,49.0,33.886178861788615
noisy,2.0,50.0,33.8780487804878
noisy,2.0,51.0,33.90243902439025
noisy,2.0,52.0,33.91056910569106
noisy,2.0,53.0,33.91056910569106
noisy,2.0,54.0,33.89430894308943
noisy,2.0,55.0,33.86991869918699
noisy,2.0,56.0,33.926829268292686
noisy,2.0,57.0,33.959349593495936
noisy,2.0,58.0,33.96747967479675
noisy,2.0,59.0,33.951219512195124
noisy,2.0,60.0,33.91869918699187
noisy,2.0,61.0,33.96747967479675
noisy,2.0,62.0,33.99186991869919
noisy,2.0,63.0,33.96747967479675
noisy,2.0,64.0,33.94308943089431
noisy,2.0,65.0,33.951219512195124
noisy,2.0,66.0,33.9349593495935
noisy,2.0,67.0,33.96747967479675
noisy,2.0,68.0,33.96747967479675
noisy,2.0,69.0,33.951219512195124
noisy,2.0,70.0,33.9349593495935
noisy,2.0,71.0,33.959349593495936
noisy,2.0,72.0,33.983739837398375
noisy,2.0,73.0,33.89430894308943
noisy,2.0,74.0,33.89430894308943
noisy,2.0,75.0,33.91056910569106
noisy,2.0,76.0,33.96747967479675
noisy,2.0,77.0,33.96747967479675
noisy,2.0,78.0,33.94308943089431
noisy,2.0,79.0,33.9349593495935
noisy,2.0,80.0,33.983739837398375
noisy,2.0,81.0,33.9349593495935
noisy,2.0,82.0,33.959349593495936
noisy,2.0,83.0,33.951219512195124
noisy,2.0,84.0,33.94308943089431
noisy,2.0,85.0,33.94308943089431
noisy,2.0,86.0,33.89430894308943
noisy,2.0,87.0,33.91056910569106
noisy,2.0,88.0,33.91869918699187
noisy,2.0,89.0,33.94308943089431
noisy,2.0,90.0,33.97560975609756
noisy,2.0,91.0,33.94308943089431
noisy,2.0,92.0,33.951219512195124
noisy,2.0,93.0,33.959349593495936
noisy,2.0,94.0,33.96747967479675
noisy,2.0,95.0,33.959349593495936
noisy,2.0,96.0,33.91869918699187
noisy,2.0,97.0,33.983739837398375
noisy,2.0,98.0,33.9349593495935
noisy,2.0,99.0,33.983739837398375
boltzmann,0.0,0.0,0.0
boltzmann,0.0,1.0,0.0
boltzmann,0.0,2.0,0.0
boltzmann,0.0,3.0,0.008130081300813
boltzmann,0.0,4.0,0.008130081300813
boltzmann,0.0,5.0,0.0
boltzmann,0.0,6.0,0.0
boltzmann,0.0,7.0,0.024390243902439
boltzmann,0.0,8.0,0.0
boltzmann,0.0,9.0,0.016260162601626
boltzmann,0.0,10.0,7.121951219512195
boltzmann,0.0,11.0,24.21951219512195
boltzmann,0.0,12.0,27.92682926829268
boltzmann,0.0,13.0,30.504065040650406
boltzmann,0.0,14.0,31.24390243902439
boltzmann,0.0,15.0,31.121951219512194
boltzmann,0.0,16.0,31.317073170731707
boltzmann,0.0,17.0,31.54471544715447
boltzmann,0.0,18.0,31.252032520325205
boltzmann,0.0,19.0,31.016260162601625
boltzmann,0.0,20.0,30.97560975609756
boltzmann,0.0,21.0,31.040650406504064
boltzmann,0.0,22.0,31.35772357723577
boltzmann,0.0,23.0,31.39837398373984
boltzmann,0.0,24.0,31.252032520325205
boltzmann,0.0,25.0,31.178861788617887
boltzmann,0.0,26.0,30.91869918699187
boltzmann,0.0,27.0,31.0
boltzmann,0.0,28.0,31.13821138211382
boltzmann,0.0,29.0,30.951219512195124
boltzmann,0.0,30.0,31.016260162601625
boltzmann,0.0,31.0,30.97560975609756
boltzmann,0.0,32.0,30.89430894308943
boltzmann,0.0,33.0,30.902439024390244
boltzmann,0.0,34.0,30.69918699186992
boltzmann,0.0,35.0,30.788617886178866
boltzmann,0.0,36.0,30.92682926829268
boltzmann,0.0,37.0,31.040650406504064
boltzmann,0.0,38.0,31.04878048780488
boltzmann,0.0,39.0,31.02439024390244
boltzmann,0.0,40.0,30.86178861788618
boltzmann,0.0,41.0,30.943089430894307
boltzmann,0.0,42.0,30.70731707317073
boltzmann,0.0,43.0,30.804878048780488
boltzmann,0.0,44.0,30.78048780487805
boltzmann,0.0,45.0,30.853658536585368
boltzmann,0.0,46.0,30.75609756097561
boltzmann,0.0,47.0,30.93495934959349
boltzmann,0.0,48.0,30.70731707317073
boltzmann,0.0,49.0,30.8130081300813
boltzmann,0.0,50.0,30.72357723577236
boltzmann,0.0,51.0,30.6260162601626
boltzmann,0.0,52.0,30.691056910569102
boltzmann,0.0,53.0,30.536585365853657
boltzmann,0.0,54.0,30.552845528455286
boltzmann,0.0,55.0,30.739837398373982
boltzmann,0.0,56.0,30.89430894308943
boltzmann,0.0,57.0,30.951219512195124
boltzmann,0.0,58.0,30.88617886178862
boltzmann,0.0,59.0,31.0
boltzmann,0.0,60.0,30.991869918699187
boltzmann,0.0,61.0,31.08130081300813
boltzmann,0.0,62.0,30.84552845528455
boltzmann,0.0,63.0,31.227642276422763
boltzmann,0.0,64.0,31.26829268292683
boltzmann,0.0,65.0,31.471544715447155
boltzmann,0.0,66.0,31.48780487804878
boltzmann,0.0,67.0,31.471544715447155
boltzmann,0.0,68.0,31.682926829268293
boltzmann,0.0,69.0,31.5609756097561
boltzmann,0.0,70.0,31.764227642276424
boltzmann,0.0,71.0,31.821138211382117
boltzmann,0.0,72.0,31.83739837398374
boltzmann,0.0,73.0,31.78048780487805
boltzmann,0.0,74.0,31.73170731707317
boltzmann,0.0,75.0,31.77235772357724
boltzmann,0.0,76.0,31.56910569105691
boltzmann,0.0,77.0,31.35772357723577
boltzmann,0.0,78.0,31.4390243902439
boltzmann,0.0,79.0,31.56910569105691
boltzmann,0.0,80.0,31.54471544715447
boltzmann,0.0,81.0,31.504065040650406
boltzmann,0.0,82.0,31.528455284552845
boltzmann,0.0,83.0,31.520325203252032
boltzmann,0.0,84.0,31.536585365853657
boltzmann,0.0,85.0,31.42276422764228
boltzmann,0.0,86.0,31.341463414634145
boltzmann,0.0,87.0,31.276422764227643
boltzmann,0.0,88.0,31.317073170731707
boltzmann,0.0,89.0,31.365853658536587
boltzmann,0.0,90.0,31.35772357723577
boltzmann,0.0,91.0,31.284552845528456
boltzmann,0.0,92.0,31.577235772357724
boltzmann,0.0,93.0,31.536585365853657
boltzmann,0.0,94.0,31.5609756097561
boltzmann,0.0,95.0,31.495934959349597
boltzmann,0.0,96.0,31.48780487804878
boltzmann,0.0,97.0,31.45528455284553
boltzmann,0.0,98.0,31.45528455284553
boltzmann,0.0,99.0,31.5609756097561
boltzmann,1.0,0.0,0.0
boltzmann,1.0,1.0,0.0
boltzmann,1.0,2.0,0.0
boltzmann,1.0,3.0,0.0
boltzmann,1.0,4.0,0.008130081300813
boltzmann,1.0,5.0,0.0
boltzmann,1.0,6.0,0.008130081300813
boltzmann,1.0,7.0,0.008130081300813
boltzmann,1.0,8.0,0.0
boltzmann,1.0,9.0,0.008130081300813
boltzmann,1.0,10.0,2.268292682926829
boltzmann,1.0,11.0,20.67479674796748
boltzmann,1.0,12.0,26.764227642276424
boltzmann,1.0,13.0,29.764227642276424
boltzmann,1.0,14.0,30.991869918699187
boltzmann,1.0,15.0,30.991869918699187
boltzmann,1.0,16.0,31.40650406504065
boltzmann,1.0,17.0,31.414634146341463
boltzmann,1.0,18.0,31.32520325203252
boltzmann,1.0,19.0,31.38211382113821
boltzmann,1.0,20.0,31.341463414634145
boltzmann,1.0,21.0,31.39837398373984
boltzmann,1.0,22.0,31.38211382113821
boltzmann,1.0,23.0,31.065040650406505
boltzmann,1.0,24.0,31.130081300813007
boltzmann,1.0,25.0,31.16260162601626
boltzmann,1.0,26.0,31.0
boltzmann,1.0,27.0,31.252032520325205
boltzmann,1.0,28.0,31.252032520325205
boltzmann,1.0,29.0,30.943089430894307
boltzmann,1.0,30.0,30.82926829268293
boltzmann,1.0,31.0,30.747967479674795
boltzmann,1.0,32.0,30.796747967479675
boltzmann,1.0,33.0,30.504065040650406
boltzmann,1.0,34.0,30.33333333333333
boltzmann,1.0,35.0,30.317073170731707
boltzmann,1.0,36.0,30.13821138211382
boltzmann,1.0,37.0,30.30894308943089
boltzmann,1.0,38.0,30.26829268292683
boltzmann,1.0,39.0,30.008130081300813
boltzmann,1.0,40.0,30.016260162601625
boltzmann,1.0,41.0,30.056910569105693
boltzmann,1.0,42.0,30.121951219512194
boltzmann,1.0,43.0,30.130081300813007
boltzmann,1.0,44.0,30.03252032520325
boltzmann,1.0,45.0,29.959349593495936
boltzmann,1.0,46.0,30.11382113821138
boltzmann,1.0,47.0,30.24390243902439
boltzmann,1.0,48.0,30.09756097560976
boltzmann,1.0,49.0,30.38211382113821
boltzmann,1.0,50.0,30.089430894308943
boltzmann,1.0,51.0,30.30894308943089
boltzmann,1.0,52.0,30.276422764227643
boltzmann,1.0,53.0,30.195121951219512
boltzmann,1.0,54.0,30.390243902439025
boltzmann,1.0,55.0,30.26829268292683
boltzmann,1.0,56.0,30.21951219512195
boltzmann,1.0,57.0,30.195121951219512
boltzmann,1.0,58.0,30.30081300813008
boltzmann,1.0,59.0,30.195121951219512
boltzmann,1.0,60.0,29.97560975609756
boltzmann,1.0,61.0,30.195121951219512
boltzmann,1.0,62.0,30.260162601626018
boltzmann,1.0,63.0,30.3739837398374
boltzmann,1.0,64.0,30.82926829268293
boltzmann,1.0,65.0,30.943089430894307
boltzmann,1.0,66.0,31.08130081300813
boltzmann,1.0,67.0,31.260162601626018
boltzmann,1.0,68.0,31.178861788617887
boltzmann,1.0,69.0,31.07317073170732
boltzmann,1.0,70.0,31.089430894308943
boltzmann,1.0,71.0,30.93495934959349
boltzmann,1.0,72.0,30.82926829268293
boltzmann,1.0,73.0,30.943089430894307
boltzmann,1.0,74.0,30.77235772357724
boltzmann,1.0,75.0,30.65040650406504
boltzmann,1.0,76.0,30.67479674796748
boltzmann,1.0,77.0,30.4390243902439
boltzmann,1.0,78.0,30.601626016260163
boltzmann,1.0,79.0,30.536585365853657
boltzmann,1.0,80.0,30.495934959349597
boltzmann,1.0,81.0,30.495934959349597
boltzmann,1.0,82.0,30.35772357723577
boltzmann,1.0,83.0,30.471544715447155
boltzmann,1.0,84.0,30.471544715447155
boltzmann,1.0,85.0,30.6260162601626
boltzmann,1.0,86.0,31.016260162601625
boltzmann,1.0,87.0,30.84552845528455
boltzmann,1.0,88.0,30.788617886178866
boltzmann,1.0,89.0,30.959349593495936
boltzmann,1.0,90.0,30.536585365853657
boltzmann,1.0,91.0,30.77235772357724
boltzmann,1.0,92.0,30.86178861788618
boltzmann,1.0,93.0,30.73170731707317
boltzmann,1.0,94.0,30.86178861788618
boltzmann,1.0,95.0,30.56910569105691
boltzmann,1.0,96.0,30.634146341463413
boltzmann,1.0,97.0,30.479674796747968
boltzmann,1.0,98.0,30.504065040650406
boltzmann,1.0,99.0,30.821138211382117
boltzmann,2.0,0.0,0.0
boltzmann,2.0,1.0,0.008130081300813
boltzmann,2.0,2.0,0.0
boltzmann,2.0,3.0,0.008130081300813
boltzmann,2.0,4.0,0.0
boltzmann,2.0,5.0,0.016260162601626
boltzmann,2.0,6.0,0.0
boltzmann,2.0,7.0,0.0
boltzmann,2.0,8.0,0.008130081300813
boltzmann,2.0,9.0,0.0
boltzmann,2.0,10.0,6.138211382113822
boltzmann,2.0,11.0,22.951219512195124
boltzmann,2.0,12.0,27.796747967479675
boltzmann,2.0,13.0,30.21951219512195
boltzmann,2.0,14.0,31.170731707317078
boltzmann,2.0,15.0,31.447154471544717
boltzmann,2.0,16.0,31.60975609756097
boltzmann,2.0,17.0,31.5609756097561
boltzmann,2.0,18.0,31.520325203252032
boltzmann,2.0,19.0,31.08130081300813
boltzmann,2.0,20.0,31.10569105691057
boltzmann,2.0,21.0,31.211382113821134
boltzmann,2.0,22.0,31.146341463414632
boltzmann,2.0,23.0,31.130081300813007
boltzmann,2.0,24.0,31.13821138211382
boltzmann,2.0,25.0,31.04878048780488
boltzmann,2.0,26.0,31.040650406504064
boltzmann,2.0,27.0,30.84552845528455
boltzmann,2.0,28.0,30.51219512195122
boltzmann,2.0,29.0,30.601626016260163
boltzmann,2.0,30.0,30.45528455284553
boltzmann,2.0,31.0,30.34959349593496
boltzmann,2.0,32.0,30.016260162601625
boltzmann,2.0,33.0,29.82926829268293
boltzmann,2.0,34.0,30.195121951219512
boltzmann,2.0,35.0,30.08130081300813
boltzmann,2.0,36.0,30.178861788617887
boltzmann,2.0,37.0,30.08130081300813
boltzmann,2.0,38.0,29.959349593495936
boltzmann,2.0,39.0,30.03252032520325
boltzmann,2.0,40.0,30.008130081300813
boltzmann,2.0,41.0,29.796747967479675
boltzmann,2.0,42.0,29.853658536585368
boltzmann,2.0,43.0,29.92682926829268
boltzmann,2.0,44.0,29.821138211382117
boltzmann,2.0,45.0,29.959349593495936
boltzmann,2.0,46.0,30.02439024390244
boltzmann,2.0,47.0,29.959349593495936
boltzmann,2.0,48.0,29.991869918699187
boltzmann,2.0,49.0,29.84552845528455
boltzmann,2.0,50.0,29.98373983739837
boltzmann,2.0,51.0,29.869918699186996
boltzmann,2.0,52.0,30.056910569105693
boltzmann,2.0,53.0,30.08130081300813
boltzmann,2.0,54.0,30.235772357723576
boltzmann,2.0,55.0,30.520325203252032
boltzmann,2.0,56.0,30.59349593495935
boltzmann,2.0,57.0,30.804878048780488
boltzmann,2.0,58.0,30.715447154471544
boltzmann,2.0,59.0,30.69918699186992
boltzmann,2.0,60.0,30.65040650406504
boltzmann,2.0,61.0,30.585365853658537
boltzmann,2.0,62.0,30.48780487804878
boltzmann,2.0,63.0,30.715447154471544
boltzmann,2.0,64.0,30.70731707317073
boltzmann,2.0,65.0,30.585365853658537
boltzmann,2.0,66.0,30.642276422764223
boltzmann,2.0,67.0,30.65853658536585
boltzmann,2.0,68.0,30.601626016260163
boltzmann,2.0,69.0,30.54471544715447
boltzmann,2.0,70.0,30.601626016260163
boltzmann,2.0,71.0,30.634146341463413
boltzmann,2.0,72.0,30.739837398373982
boltzmann,2.0,73.0,30.747967479674795
boltzmann,2.0,74.0,30.96747967479675
boltzmann,2.0,75.0,30.959349593495936
boltzmann,2.0,76.0,31.11382113821138
boltzmann,2.0,77.0,31.21951219512195
boltzmann,2.0,78.0,31.03252032520325
boltzmann,2.0,79.0,30.84552845528455
boltzmann,2.0,80.0,30.821138211382117
boltzmann,2.0,81.0,30.73170731707317
boltzmann,2.0,82.0,30.83739837398374
boltzmann,2.0,83.0,30.991869918699187
boltzmann,2.0,84.0,31.016260162601625
boltzmann,2.0,85.0,31.13821138211382
boltzmann,2.0,86.0,30.97560975609756
boltzmann,2.0,87.0,30.77235772357724
boltzmann,2.0,88.0,30.59349593495935
boltzmann,2.0,89.0,30.536585365853657
boltzmann,2.0,90.0,30.59349593495935
boltzmann,2.0,91.0,30.60975609756097
boltzmann,2.0,92.0,30.67479674796748
boltzmann,2.0,93.0,30.463414634146343
boltzmann,2.0,94.0,30.8130081300813
boltzmann,2.0,95.0,31.0
boltzmann,2.0,96.0,31.09756097560976
boltzmann,2.0,97.0,31.10569105691057
boltzmann,2.0,98.0,31.10569105691057
boltzmann,2.0,99.0,30.96747967479675
vpd,0.0,0.0,17.13821138211382
vpd,0.0,1.0,23.365853658536587
vpd,0.0,2.0,27.341463414634145
vpd,0.0,3.0,29.75609756097561
vpd,0.0,4.0,31.804878048780488
vpd,0.0,5.0,32.04878048780488
vpd,0.0,6.0,32.13008130081301
vpd,0.0,7.0,32.41463414634146
vpd,0.0,8.0,32.479674796747965
vpd,0.0,9.0,32.56910569105691
vpd,0.0,10.0,32.77235772357724
vpd,0.0,11.0,32.82113821138211
vpd,0.0,12.0,33.00813008130081
vpd,0.0,13.0,32.959349593495936
vpd,0.0,14.0,32.97560975609756
vpd,0.0,15.0,33.260162601626014
vpd,0.0,16.0,33.170731707317074
vpd,0.0,17.0,33.3739837398374
vpd,0.0,18.0,33.390243902439025
vpd,0.0,19.0,33.41463414634146
vpd,0.0,20.0,33.43089430894309
vpd,0.0,21.0,33.60162601626016
vpd,0.0,22.0,33.666666666666664
vpd,0.0,23.0,33.65040650406504
vpd,0.0,24.0,33.68292682926829
vpd,0.0,25.0,33.65040650406504
vpd,0.0,26.0,33.73170731707317
vpd,0.0,27.0,33.80487804878049
vpd,0.0,28.0,33.7479674796748
vpd,0.0,29.0,33.829268292682926
vpd,0.0,30.0,33.90243902439025
vpd,0.0,31.0,33.82113821138211
vpd,0.0,32.0,33.8130081300813
vpd,0.0,33.0,33.82113821138211
vpd,0.0,34.0,33.84552845528455
vpd,0.0,35.0,33.83739837398374
vpd,0.0,36.0,33.82113821138211
vpd,0.0,37.0,33.853658536585364
vpd,0.0,38.0,33.83739837398374
vpd,0.0,39.0,33.796747967479675
vpd,0.0,40.0,33.82113821138211
vpd,0.0,41.0,33.886178861788615
vpd,0.0,42.0,33.86991869918699
vpd,0.0,43.0,33.91056910569106
vpd,0.0,44.0,33.84552845528455
vpd,0.0,45.0,33.829268292682926
vpd,0.0,46.0,33.83739837398374
vpd,0.0,47.0,33.86178861788618
vpd,0.0,48.0,33.86178861788618
vpd,0.0,49.0,33.8130081300813
vpd,0.0,50.0,33.91056910569106
vpd,0.0,51.0,33.91869918699187
vpd,0.0,52.0,33.853658536585364
vpd,0.0,53.0,33.8780487804878
vpd,0.0,54.0,33.73170731707317
vpd,0.0,55.0,33.67479674796748
vpd,0.0,56.0,33.72357723577236
vpd,0.0,57.0,33.78048780487805
vpd,0.0,58.0,33.8780487804878
vpd,0.0,59.0,33.853658536585364
vpd,0.0,60.0,33.886178861788615
vpd,0.0,61.0,33.84552845528455
vpd,0.0,62.0,33.90243902439025
vpd,0.0,63.0,33.90243902439025
vpd,0.0,64.0,33.82113821138211
vpd,0.0,65.0,33.8130081300813
vpd,0.0,66.0,33.86991869918699
vpd,0.0,67.0,33.83739837398374
vpd,0.0,68.0,33.86991869918699
vpd,0.0,69.0,33.959349593495936
vpd,0.0,70.0,33.853658536585364
vpd,0.0,71.0,33.8780487804878
vpd,0.0,72.0,33.926829268292686
vpd,0.0,73.0,33.90243902439025
vpd,0.0,74.0,33.8780487804878
vpd,0.0,75.0,33.951219512195124
vpd,0.0,76.0,33.91869918699187
vpd,0.0,77.0,33.926829268292686
vpd,0.0,78.0,33.886178861788615
vpd,0.0,79.0,33.89430894308943
vpd,0.0,80.0,33.90243902439025
vpd,0.0,81.0,33.90243902439025
vpd,0.0,82.0,33.853658536585364
vpd,0.0,83.0,33.89430894308943
vpd,0.0,84.0,33.94308943089431
vpd,0.0,85.0,33.926829268292686
vpd,0.0,86.0,33.91056910569106
vpd,0.0,87.0,33.91869918699187
vpd,0.0,88.0,33.886178861788615
vpd,0.0,89.0,33.96747967479675
vpd,0.0,90.0,33.90243902439025
vpd,0.0,91.0,33.91056910569106
vpd,0.0,92.0,33.94308943089431
vpd,0.0,93.0,33.86991869918699
vpd,0.0,94.0,33.959349593495936
vpd,0.0,95.0,33.951219512195124
vpd,0.0,96.0,33.90243902439025
vpd,0.0,97.0,33.91869918699187
vpd,0.0,98.0,33.91056910569106
vpd,0.0,99.0,33.94308943089431
vpd,1.0,0.0,13.853658536585366
vpd,1.0,1.0,23.33333333333333
vpd,1.0,2.0,26.959349593495936
vpd,1.0,3.0,30.317073170731707
vpd,1.0,4.0,31.34959349593496
vpd,1.0,5.0,31.75609756097561
vpd,1.0,6.0,31.86178861788618
vpd,1.0,7.0,32.08943089430894
vpd,1.0,8.0,32.40650406504065
vpd,1.0,9.0,32.48780487804878
vpd,1.0,10.0,32.52845528455285
vpd,1.0,11.0,32.50406504065041
vpd,1.0,12.0,32.86178861788618
vpd,1.0,13.0,32.82113821138211
vpd,1.0,14.0,33.260162601626014
vpd,1.0,15.0,33.203252032520325
vpd,1.0,16.0,33.2520325203252
vpd,1.0,17.0,33.357723577235774
vpd,1.0,18.0,33.642276422764226
vpd,1.0,19.0,33.53658536585366
vpd,1.0,20.0,33.609756097560975
vpd,1.0,21.0,33.65040650406504
vpd,1.0,22.0,33.63414634146341
vpd,1.0,23.0,33.7479674796748
vpd,1.0,24.0,33.8130081300813
vpd,1.0,25.0,33.82113821138211
vpd,1.0,26.0,33.829268292682926
vpd,1.0,27.0,33.84552845528455
vpd,1.0,28.0,33.84552845528455
vpd,1.0,29.0,33.829268292682926
vpd,1.0,30.0,33.86991869918699
vpd,1.0,31.0,33.8780487804878
vpd,1.0,32.0,33.89430894308943
vpd,1.0,33.0,33.829268292682926
vpd,1.0,34.0,33.91056910569106
vpd,1.0,35.0,33.886178861788615
vpd,1.0,36.0,33.8130081300813
vpd,1.0,37.0,33.80487804878049
vpd,1.0,38.0,33.77235772357724
vpd,1.0,39.0,33.764227642276424
vpd,1.0,40.0,33.86991869918699
vpd,1.0,41.0,33.853658536585364
vpd,1.0,42.0,33.84552845528455
vpd,1.0,43.0,33.853658536585364
vpd,1.0,44.0,33.90243902439025
vpd,1.0,45.0,33.89430894308943
vpd,1.0,46.0,33.86991869918699
vpd,1.0,47.0,33.89430894308943
vpd,1.0,48.0,33.796747967479675
vpd,1.0,49.0,33.8780487804878
vpd,1.0,50.0,33.91869918699187
vpd,1.0,51.0,33.886178861788615
vpd,1.0,52.0,33.91869918699187
vpd,1.0,53.0,33.89430894308943
vpd,1.0,54.0,33.75609756097561
vpd,1.0,55.0,33.83739837398374
vpd,1.0,56.0,33.89430894308943
vpd,1.0,57.0,33.83739837398374
vpd,1.0,58.0,33.91056910569106
vpd,1.0,59.0,33.89430894308943
vpd,1.0,60.0,33.80487804878049
vpd,1.0,61.0,33.9349593495935
vpd,1.0,62.0,33.86991869918699
vpd,1.0,63.0,33.90243902439025
vpd,1.0,64.0,33.853658536585364
vpd,1.0,65.0,33.886178861788615
vpd,1.0,66.0,33.86178861788618
vpd,1.0,67.0,33.886178861788615
vpd,1.0,68.0,33.8780487804878
vpd,1.0,69.0,33.86991869918699
vpd,1.0,70.0,33.86991869918699
vpd,1.0,71.0,33.83739837398374
vpd,1.0,72.0,33.926829268292686
vpd,1.0,73.0,33.853658536585364
vpd,1.0,74.0,33.926829268292686
vpd,1.0,75.0,33.8780487804878
vpd,1.0,76.0,33.796747967479675
vpd,1.0,77.0,33.89430894308943
vpd,1.0,78.0,33.926829268292686
vpd,1.0,79.0,33.89430894308943
vpd,1.0,80.0,33.9349593495935
vpd,1.0,81.0,33.926829268292686
vpd,1.0,82.0,33.91869918699187
vpd,1.0,83.0,33.91869918699187
vpd,1.0,84.0,33.89430894308943
vpd,1.0,85.0,33.89430894308943
vpd,1.0,86.0,33.86178861788618
vpd,1.0,87.0,33.886178861788615
vpd,1.0,88.0,33.94308943089431
vpd,1.0,89.0,33.86991869918699
vpd,1.0,90.0,33.86178861788618
vpd,1.0,91.0,33.926829268292686
vpd,1.0,92.0,33.91056910569106
vpd,1.0,93.0,33.8780487804878
vpd,1.0,94.0,33.86178861788618
vpd,1.0,95.0,33.84552845528455
vpd,1.0,96.0,33.91056910569106
vpd,1.0,97.0,33.8780487804878
vpd,2.0,0.0,15.130081300813009
vpd,2.0,1.0,22.682926829268293
vpd,2.0,2.0,26.130081300813007
vpd,2.0,3.0,30.252032520325205
vpd,2.0,4.0,31.30894308943089
vpd,2.0,5.0,31.69918699186992
vpd,2.0,6.0,32.08130081300813
vpd,2.0,7.0,32.42276422764228
vpd,2.0,8.0,32.65040650406504
vpd,2.0,9.0,32.707317073170735
vpd,2.0,10.0,32.65040650406504
vpd,2.0,11.0,32.609756097560975
vpd,2.0,12.0,32.739837398373986
vpd,2.0,13.0,32.764227642276424
vpd,2.0,14.0,32.91869918699187
vpd,2.0,15.0,32.94308943089431
vpd,2.0,16.0,32.959349593495936
vpd,2.0,17.0,32.983739837398375
vpd,2.0,18.0,32.96747967479675
vpd,2.0,19.0,33.02439024390244
vpd,2.0,20.0,33.34959349593496
vpd,2.0,21.0,33.447154471544714
vpd,2.0,22.0,33.52845528455285
vpd,2.0,23.0,33.577235772357724
vpd,2.0,24.0,33.60162601626016
vpd,2.0,25.0,33.63414634146341
vpd,2.0,26.0,33.68292682926829
vpd,2.0,27.0,33.642276422764226
vpd,2.0,28.0,33.67479674796748
vpd,2.0,29.0,33.72357723577236
vpd,2.0,30.0,33.764227642276424
vpd,2.0,31.0,33.764227642276424
vpd,2.0,32.0,33.77235772357724
vpd,2.0,33.0,33.764227642276424
vpd,2.0,34.0,33.75609756097561
vpd,2.0,35.0,33.8130081300813
vpd,2.0,36.0,33.853658536585364
vpd,2.0,37.0,33.764227642276424
vpd,2.0,38.0,33.83739837398374
vpd,2.0,39.0,33.78861788617886
vpd,2.0,40.0,33.89430894308943
vpd,2.0,41.0,33.82113821138211
vpd,2.0,42.0,33.853658536585364
vpd,2.0,43.0,33.853658536585364
vpd,2.0,44.0,33.829268292682926
vpd,2.0,45.0,33.83739837398374
vpd,2.0,46.0,33.8780487804878
vpd,2.0,47.0,33.86991869918699
vpd,2.0,48.0,33.83739837398374
vpd,2.0,49.0,33.78861788617886
vpd,2.0,50.0,33.84552845528455
vpd,2.0,51.0,33.886178861788615
vpd,2.0,52.0,33.796747967479675
vpd,2.0,53.0,33.89430894308943
vpd,2.0,54.0,33.83739837398374
vpd,2.0,55.0,33.82113821138211
vpd,2.0,56.0,33.89430894308943
vpd,2.0,57.0,33.77235772357724
vpd,2.0,58.0,33.853658536585364
vpd,2.0,59.0,33.829268292682926
vpd,2.0,60.0,33.82113821138211
vpd,2.0,61.0,33.86991869918699
vpd,2.0,62.0,33.90243902439025
vpd,2.0,63.0,33.84552845528455
vpd,2.0,64.0,33.853658536585364
vpd,2.0,65.0,33.886178861788615
vpd,2.0,66.0,33.853658536585364
vpd,2.0,67.0,33.91869918699187
vpd,2.0,68.0,33.91056910569106
vpd,2.0,69.0,33.8130081300813
vpd,2.0,70.0,33.91056910569106
vpd,2.0,71.0,33.8780487804878
vpd,2.0,72.0,33.86991869918699
vpd,2.0,73.0,33.886178861788615
vpd,2.0,74.0,33.886178861788615
vpd,2.0,75.0,33.91056910569106
vpd,2.0,76.0,33.9349593495935
vpd,2.0,77.0,33.83739837398374
vpd,2.0,78.0,33.9349593495935
vpd,2.0,79.0,33.91056910569106
vpd,2.0,80.0,33.8780487804878
vpd,2.0,81.0,33.89430894308943
vpd,2.0,82.0,33.91056910569106
vpd,2.0,83.0,33.94308943089431
vpd,2.0,84.0,33.89430894308943
vpd,2.0,85.0,33.83739837398374
vpd,2.0,86.0,33.91056910569106
vpd,2.0,87.0,33.886178861788615
vpd,2.0,88.0,33.926829268292686
vpd,2.0,89.0,33.8780487804878
vpd,2.0,90.0,33.91056910569106
vpd,2.0,91.0,33.926829268292686
vpd,2.0,92.0,33.926829268292686
vpd,2.0,93.0,33.9349593495935
vpd,2.0,94.0,33.926829268292686
vpd,2.0,95.0,33.91869918699187
vpd,2.0,96.0,33.91869918699187
vpd,2.0,97.0,33.959349593495936
vpd,2.0,98.0,33.91056910569106
vpd,2.0,99.0,33.91056910569106
simhash,0.0,0.0,11.658536585365852
simhash,0.0,1.0,23.170731707317078
simhash,0.0,2.0,26.34959349593496
simhash,0.0,3.0,29.284552845528456
simhash,0.0,4.0,31.414634146341463
simhash,0.0,5.0,31.65040650406504
simhash,0.0,6.0,31.88617886178862
simhash,0.0,7.0,31.96747967479675
simhash,0.0,8.0,32.05691056910569
simhash,0.0,9.0,32.3089430894309
simhash,0.0,10.0,32.46341463414634
simhash,0.0,11.0,32.333333333333336
simhash,0.0,12.0,32.21951219512195
simhash,0.0,13.0,32.40650406504065
simhash,0.0,14.0,32.6260162601626
simhash,0.0,15.0,32.7479674796748
simhash,0.0,16.0,33.02439024390244
simhash,0.0,17.0,33.04878048780488
simhash,0.0,18.0,33.09756097560975
simhash,0.0,19.0,33.22764227642276
simhash,0.0,20.0,33.357723577235774
simhash,0.0,21.0,33.39837398373984
simhash,0.0,22.0,33.609756097560975
simhash,0.0,23.0,33.73170731707317
simhash,0.0,24.0,33.78048780487805
simhash,0.0,25.0,33.75609756097561
simhash,0.0,26.0,33.77235772357724
simhash,0.0,27.0,33.8130081300813
simhash,0.0,28.0,33.886178861788615
simhash,0.0,29.0,33.77235772357724
simhash,0.0,30.0,33.8130081300813
simhash,0.0,31.0,33.80487804878049
simhash,0.0,32.0,33.83739837398374
simhash,0.0,33.0,33.829268292682926
simhash,0.0,34.0,33.829268292682926
simhash,0.0,35.0,33.86991869918699
simhash,0.0,36.0,33.78048780487805
simhash,0.0,37.0,33.78861788617886
simhash,0.0,38.0,33.82113821138211
simhash,0.0,39.0,33.796747967479675
simhash,0.0,40.0,33.86991869918699
simhash,0.0,41.0,33.84552845528455
simhash,0.0,42.0,33.8780487804878
simhash,0.0,43.0,33.886178861788615
simhash,0.0,44.0,33.8780487804878
simhash,0.0,45.0,33.886178861788615
simhash,0.0,46.0,33.90243902439025
simhash,0.0,47.0,33.91869918699187
simhash,0.0,48.0,33.886178861788615
simhash,0.0,49.0,33.83739837398374
simhash,0.0,50.0,33.91869918699187
simhash,0.0,51.0,33.94308943089431
simhash,0.0,52.0,33.90243902439025
simhash,0.0,53.0,33.90243902439025
simhash,0.0,54.0,33.91056910569106
simhash,0.0,55.0,33.959349593495936
simhash,0.0,56.0,33.8780487804878
simhash,0.0,57.0,33.8780487804878
simhash,0.0,58.0,33.89430894308943
simhash,0.0,59.0,33.91869918699187
simhash,0.0,60.0,33.8780487804878
simhash,0.0,61.0,33.91869918699187
simhash,0.0,62.0,33.951219512195124
simhash,0.0,63.0,33.89430894308943
simhash,0.0,64.0,33.926829268292686
simhash,0.0,65.0,33.926829268292686
simhash,0.0,66.0,33.94308943089431
simhash,0.0,67.0,33.926829268292686
simhash,0.0,68.0,33.84552845528455
simhash,0.0,69.0,33.91869918699187
simhash,0.0,70.0,33.886178861788615
simhash,0.0,71.0,33.91056910569106
simhash,0.0,72.0,33.86991869918699
simhash,0.0,73.0,33.91869918699187
simhash,0.0,74.0,33.91869918699187
simhash,0.0,75.0,33.91056910569106
simhash,0.0,76.0,33.83739837398374
simhash,0.0,77.0,33.91056910569106
simhash,0.0,78.0,33.853658536585364
simhash,0.0,79.0,33.959349593495936
simhash,0.0,80.0,33.91869918699187
simhash,0.0,81.0,33.9349593495935
simhash,0.0,82.0,33.8780487804878
simhash,0.0,83.0,33.86178861788618
simhash,0.0,84.0,33.8130081300813
simhash,0.0,85.0,33.8780487804878
simhash,0.0,86.0,33.86991869918699
simhash,0.0,87.0,33.9349593495935
simhash,0.0,88.0,33.853658536585364
simhash,0.0,89.0,33.86178861788618
simhash,0.0,90.0,33.89430894308943
simhash,0.0,91.0,33.91056910569106
simhash,0.0,92.0,33.886178861788615
simhash,0.0,93.0,33.91869918699187
simhash,0.0,94.0,33.90243902439025
simhash,0.0,95.0,33.89430894308943
simhash,0.0,96.0,33.886178861788615
simhash,0.0,97.0,33.90243902439025
simhash,0.0,98.0,33.8780487804878
simhash,0.0,99.0,33.959349593495936
simhash,1.0,0.0,10.21951219512195
simhash,1.0,1.0,22.130081300813007
simhash,1.0,2.0,25.42276422764228
simhash,1.0,3.0,30.276422764227643
simhash,1.0,4.0,31.10569105691057
simhash,1.0,5.0,31.902439024390244
simhash,1.0,6.0,31.959349593495936
simhash,1.0,7.0,32.235772357723576
simhash,1.0,8.0,32.52845528455285
simhash,1.0,9.0,33.15447154471545
simhash,1.0,10.0,33.31707317073171
simhash,1.0,11.0,33.357723577235774
simhash,1.0,12.0,33.4390243902439
simhash,1.0,13.0,33.65040650406504
simhash,1.0,14.0,33.78048780487805
simhash,1.0,15.0,33.68292682926829
simhash,1.0,16.0,33.59349593495935
simhash,1.0,17.0,33.479674796747965
simhash,1.0,18.0,33.45528455284553
simhash,1.0,19.0,33.47154471544715
simhash,1.0,20.0,33.764227642276424
simhash,1.0,21.0,33.8130081300813
simhash,1.0,22.0,33.707317073170735
simhash,1.0,23.0,33.80487804878049
simhash,1.0,24.0,33.71544715447155
simhash,1.0,25.0,33.796747967479675
simhash,1.0,26.0,33.84552845528455
simhash,1.0,27.0,33.82113821138211
simhash,1.0,28.0,33.75609756097561
simhash,1.0,29.0,33.86178861788618
simhash,1.0,30.0,33.764227642276424
simhash,1.0,31.0,33.853658536585364
simhash,1.0,32.0,33.78861788617886
simhash,1.0,33.0,33.82113821138211
simhash,1.0,34.0,33.853658536585364
simhash,1.0,35.0,33.86991869918699
simhash,1.0,36.0,33.8130081300813
simhash,1.0,37.0,33.77235772357724
simhash,1.0,38.0,33.796747967479675
simhash,1.0,39.0,33.75609756097561
simhash,1.0,40.0,33.49593495934959
simhash,1.0,41.0,33.6910569105691
simhash,1.0,42.0,33.80487804878049
simhash,1.0,43.0,33.853658536585364
simhash,1.0,44.0,33.829268292682926
simhash,1.0,45.0,33.829268292682926
simhash,1.0,46.0,33.829268292682926
simhash,1.0,47.0,33.82113821138211
simhash,1.0,48.0,33.8130081300813
simhash,1.0,49.0,33.853658536585364
simhash,1.0,50.0,33.8130081300813
simhash,1.0,51.0,33.90243902439025
simhash,1.0,52.0,33.853658536585364
simhash,1.0,53.0,33.853658536585364
simhash,1.0,54.0,33.83739837398374
simhash,1.0,55.0,33.8130081300813
simhash,1.0,56.0,33.83739837398374
simhash,1.0,57.0,33.796747967479675
simhash,1.0,58.0,33.86178861788618
simhash,1.0,59.0,33.86178861788618
simhash,1.0,60.0,33.86991869918699
simhash,1.0,61.0,33.83739837398374
simhash,1.0,62.0,33.853658536585364
simhash,1.0,63.0,33.886178861788615
simhash,1.0,64.0,33.91056910569106
simhash,1.0,65.0,33.8780487804878
simhash,1.0,66.0,33.8780487804878
simhash,1.0,67.0,33.86991869918699
simhash,1.0,68.0,33.86991869918699
simhash,1.0,69.0,33.8780487804878
simhash,1.0,70.0,33.86178861788618
simhash,1.0,71.0,33.886178861788615
simhash,1.0,72.0,33.764227642276424
simhash,1.0,73.0,33.739837398373986
simhash,1.0,74.0,33.84552845528455
simhash,1.0,75.0,33.829268292682926
simhash,1.0,76.0,33.8130081300813
simhash,1.0,77.0,33.86991869918699
simhash,1.0,78.0,33.86991869918699
simhash,1.0,79.0,33.91056910569106
simhash,1.0,80.0,33.8780487804878
simhash,1.0,81.0,33.89430894308943
simhash,1.0,82.0,33.90243902439025
simhash,1.0,83.0,33.84552845528455
simhash,1.0,84.0,33.91869918699187
simhash,1.0,85.0,33.86178861788618
simhash,1.0,86.0,33.853658536585364
simhash,1.0,87.0,33.8780487804878
simhash,1.0,88.0,33.91056910569106
simhash,1.0,89.0,33.796747967479675
simhash,1.0,90.0,33.86178861788618
simhash,1.0,91.0,33.86178861788618
simhash,1.0,92.0,33.91056910569106
simhash,1.0,93.0,33.886178861788615
simhash,1.0,94.0,33.78861788617886
simhash,1.0,95.0,33.86178861788618
simhash,1.0,96.0,33.83739837398374
simhash,1.0,97.0,33.853658536585364
simhash,1.0,98.0,33.83739837398374
simhash,1.0,99.0,33.90243902439025
simhash,2.0,0.0,15.731707317073171
simhash,2.0,1.0,23.682926829268293
simhash,2.0,2.0,26.211382113821134
simhash,2.0,3.0,29.96747967479675
simhash,2.0,4.0,31.45528455284553
simhash,2.0,5.0,31.78048780487805
simhash,2.0,6.0,31.82926829268293
simhash,2.0,7.0,32.235772357723576
simhash,2.0,8.0,32.45528455284553
simhash,2.0,9.0,32.666666666666664
simhash,2.0,10.0,32.77235772357724
simhash,2.0,11.0,32.6260162601626
simhash,2.0,12.0,32.853658536585364
simhash,2.0,13.0,33.170731707317074
simhash,2.0,14.0,33.08943089430894
simhash,2.0,15.0,33.08943089430894
simhash,2.0,16.0,33.27642276422764
simhash,2.0,17.0,33.43089430894309
simhash,2.0,18.0,33.300813008130085
simhash,2.0,19.0,33.34959349593496
simhash,2.0,20.0,33.36585365853659
simhash,2.0,21.0,33.50406504065041
simhash,2.0,22.0,33.72357723577236
simhash,2.0,23.0,33.52845528455285
simhash,2.0,24.0,33.56910569105691
simhash,2.0,25.0,33.56910569105691
simhash,2.0,26.0,33.642276422764226
simhash,2.0,27.0,33.552845528455286
simhash,2.0,28.0,33.65040650406504
simhash,2.0,29.0,33.63414634146341
simhash,2.0,30.0,33.65040650406504
simhash,2.0,31.0,33.71544715447155
simhash,2.0,32.0,33.65040650406504
simhash,2.0,33.0,33.65040650406504
simhash,2.0,34.0,33.61788617886179
simhash,2.0,35.0,33.707317073170735
simhash,2.0,36.0,33.68292682926829
simhash,2.0,37.0,33.764227642276424
simhash,2.0,38.0,33.73170731707317
simhash,2.0,39.0,33.77235772357724
simhash,2.0,40.0,33.75609756097561
simhash,2.0,41.0,33.78048780487805
simhash,2.0,42.0,33.6260162601626
simhash,2.0,43.0,33.707317073170735
simhash,2.0,44.0,33.73170731707317
simhash,2.0,45.0,33.65853658536585
simhash,2.0,46.0,33.75609756097561
simhash,2.0,47.0,33.75609756097561
simhash,2.0,48.0,33.8130081300813
simhash,2.0,49.0,33.829268292682926
simhash,2.0,50.0,33.707317073170735
simhash,2.0,51.0,33.84552845528455
simhash,2.0,52.0,33.77235772357724
simhash,2.0,53.0,33.699186991869915
simhash,2.0,54.0,33.71544715447155
simhash,2.0,55.0,33.80487804878049
simhash,2.0,56.0,33.80487804878049
simhash,2.0,57.0,33.642276422764226
simhash,2.0,58.0,33.739837398373986
simhash,2.0,59.0,33.78861788617886
simhash,2.0,60.0,33.764227642276424
simhash,2.0,61.0,33.796747967479675
simhash,2.0,62.0,33.739837398373986
simhash,2.0,63.0,33.75609756097561
simhash,2.0,64.0,33.666666666666664
simhash,2.0,65.0,33.796747967479675
simhash,2.0,66.0,33.796747967479675
simhash,2.0,67.0,33.82113821138211
simhash,2.0,68.0,33.78048780487805
simhash,2.0,69.0,33.75609756097561
simhash,2.0,70.0,33.764227642276424
simhash,2.0,71.0,33.80487804878049
simhash,2.0,72.0,33.68292682926829
simhash,2.0,73.0,33.6910569105691
simhash,2.0,74.0,33.67479674796748
simhash,2.0,75.0,33.75609756097561
simhash,2.0,76.0,33.77235772357724
simhash,2.0,77.0,33.764227642276424
simhash,2.0,78.0,33.75609756097561
simhash,2.0,79.0,33.72357723577236
vpd_simhash,0.0,0.0,13.455284552845528
vpd_simhash,0.0,1.0,23.26829268292683
vpd_simhash,0.0,2.0,24.796747967479675
vpd_simhash,0.0,3.0,29.04878048780488
vpd_simhash,0.0,4.0,31.764227642276424
vpd_simhash,0.0,5.0,31.84552845528455
vpd_simhash,0.0,6.0,32.27642276422764
vpd_simhash,0.0,7.0,32.886178861788615
vpd_simhash,0.0,8.0,33.203252032520325
vpd_simhash,0.0,9.0,33.3739837398374
vpd_simhash,0.0,10.0,33.34146341463415
vpd_simhash,0.0,11.0,33.47154471544715
vpd_simhash,0.0,12.0,33.520325203252035
vpd_simhash,0.0,13.0,33.479674796747965
vpd_simhash,0.0,14.0,33.577235772357724
vpd_simhash,0.0,15.0,33.59349593495935
vpd_simhash,0.0,16.0,33.6910569105691
vpd_simhash,0.0,17.0,33.80487804878049
vpd_simhash,0.0,18.0,33.764227642276424
vpd_simhash,0.0,19.0,33.77235772357724
vpd_simhash,0.0,20.0,33.73170731707317
vpd_simhash,0.0,21.0,33.89430894308943
vpd_simhash,0.0,22.0,33.8130081300813
vpd_simhash,0.0,23.0,33.91056910569106
vpd_simhash,0.0,24.0,33.829268292682926
vpd_simhash,0.0,25.0,33.91869918699187
vpd_simhash,0.0,26.0,33.829268292682926
vpd_simhash,0.0,27.0,33.83739837398374
vpd_simhash,0.0,28.0,33.8780487804878
vpd_simhash,0.0,29.0,33.83739837398374
vpd_simhash,0.0,30.0,33.86178861788618
vpd_simhash,0.0,31.0,33.86991869918699
vpd_simhash,0.0,32.0,33.82113821138211
vpd_simhash,0.0,33.0,33.89430894308943
vpd_simhash,0.0,34.0,33.8780487804878
vpd_simhash,0.0,35.0,33.86991869918699
vpd_simhash,0.0,36.0,33.89430894308943
vpd_simhash,0.0,37.0,33.86178861788618
vpd_simhash,0.0,38.0,33.796747967479675
vpd_simhash,0.0,39.0,33.829268292682926
vpd_simhash,0.0,40.0,33.829268292682926
vpd_simhash,0.0,41.0,33.8780487804878
vpd_simhash,0.0,42.0,33.86178861788618
vpd_simhash,0.0,43.0,33.796747967479675
vpd_simhash,0.0,44.0,33.8130081300813
vpd_simhash,0.0,45.0,33.82113821138211
vpd_simhash,0.0,46.0,33.764227642276424
vpd_simhash,0.0,47.0,33.90243902439025
vpd_simhash,0.0,48.0,33.83739837398374
vpd_simhash,0.0,49.0,33.86991869918699
vpd_simhash,0.0,50.0,33.86991869918699
vpd_simhash,0.0,51.0,33.829268292682926
vpd_simhash,0.0,52.0,33.82113821138211
vpd_simhash,0.0,53.0,33.886178861788615
vpd_simhash,0.0,54.0,33.86178861788618
vpd_simhash,0.0,55.0,33.86178861788618
vpd_simhash,0.0,56.0,33.8780487804878
vpd_simhash,0.0,57.0,33.89430894308943
vpd_simhash,0.0,58.0,33.886178861788615
vpd_simhash,0.0,59.0,33.926829268292686
vpd_simhash,0.0,60.0,33.886178861788615
vpd_simhash,0.0,61.0,33.886178861788615
vpd_simhash,0.0,62.0,33.89430894308943
vpd_simhash,0.0,63.0,33.84552845528455
vpd_simhash,0.0,64.0,33.8780487804878
vpd_simhash,0.0,65.0,33.86991869918699
vpd_simhash,0.0,66.0,33.829268292682926
vpd_simhash,0.0,67.0,33.86991869918699
vpd_simhash,0.0,68.0,33.86178861788618
vpd_simhash,0.0,69.0,33.886178861788615
vpd_simhash,0.0,70.0,33.90243902439025
vpd_simhash,0.0,71.0,33.90243902439025
vpd_simhash,0.0,72.0,33.94308943089431
vpd_simhash,0.0,73.0,33.829268292682926
vpd_simhash,0.0,74.0,33.83739837398374
vpd_simhash,0.0,75.0,33.886178861788615
vpd_simhash,0.0,76.0,33.86178861788618
vpd_simhash,0.0,77.0,33.89430894308943
vpd_simhash,0.0,78.0,33.91869918699187
vpd_simhash,0.0,79.0,33.853658536585364
vpd_simhash,0.0,80.0,33.91056910569106
vpd_simhash,0.0,81.0,33.853658536585364
vpd_simhash,0.0,82.0,33.89430894308943
vpd_simhash,0.0,83.0,33.86178861788618
vpd_simhash,0.0,84.0,33.829268292682926
vpd_simhash,0.0,85.0,33.91869918699187
vpd_simhash,0.0,86.0,33.8130081300813
vpd_simhash,0.0,87.0,33.886178861788615
vpd_simhash,0.0,88.0,33.89430894308943
vpd_simhash,0.0,89.0,33.8780487804878
vpd_simhash,0.0,90.0,33.886178861788615
vpd_simhash,0.0,91.0,33.90243902439025
vpd_simhash,0.0,92.0,33.86178861788618
vpd_simhash,0.0,93.0,33.91869918699187
vpd_simhash,0.0,94.0,33.91869918699187
vpd_simhash,0.0,95.0,33.886178861788615
vpd_simhash,0.0,96.0,33.886178861788615
vpd_simhash,0.0,97.0,33.86178861788618
vpd_simhash,0.0,98.0,33.9349593495935
vpd_simhash,0.0,99.0,33.91056910569106
vpd_simhash,1.0,0.0,12.040650406504064
vpd_simhash,1.0,1.0,22.42276422764228
vpd_simhash,1.0,2.0,26.30894308943089
vpd_simhash,1.0,3.0,29.284552845528456
vpd_simhash,1.0,4.0,31.121951219512194
vpd_simhash,1.0,5.0,31.495934959349597
vpd_simhash,1.0,6.0,31.715447154471544
vpd_simhash,1.0,7.0,32.1869918699187
vpd_simhash,1.0,8.0,32.357723577235774
vpd_simhash,1.0,9.0,32.61788617886179
vpd_simhash,1.0,10.0,33.0
vpd_simhash,1.0,11.0,33.203252032520325
vpd_simhash,1.0,12.0,33.28455284552845
vpd_simhash,1.0,13.0,33.21138211382114
vpd_simhash,1.0,14.0,33.09756097560975
vpd_simhash,1.0,15.0,33.13008130081301
vpd_simhash,1.0,16.0,33.24390243902439
vpd_simhash,1.0,17.0,33.34146341463415
vpd_simhash,1.0,18.0,33.38211382113821
vpd_simhash,1.0,19.0,33.52845528455285
vpd_simhash,1.0,20.0,33.47154471544715
vpd_simhash,1.0,21.0,33.609756097560975
vpd_simhash,1.0,22.0,33.72357723577236
vpd_simhash,1.0,23.0,33.6260162601626
vpd_simhash,1.0,24.0,33.666666666666664
vpd_simhash,1.0,25.0,33.78861788617886
vpd_simhash,1.0,26.0,33.829268292682926
vpd_simhash,1.0,27.0,33.82113821138211
vpd_simhash,1.0,28.0,33.78048780487805
vpd_simhash,1.0,29.0,33.84552845528455
vpd_simhash,1.0,30.0,33.84552845528455
vpd_simhash,1.0,31.0,33.83739837398374
vpd_simhash,1.0,32.0,33.80487804878049
vpd_simhash,1.0,33.0,33.78861788617886
vpd_simhash,1.0,34.0,33.764227642276424
vpd_simhash,1.0,35.0,33.8130081300813
vpd_simhash,1.0,36.0,33.764227642276424
vpd_simhash,1.0,37.0,33.8130081300813
vpd_simhash,1.0,38.0,33.84552845528455
vpd_simhash,1.0,39.0,33.80487804878049
vpd_simhash,1.0,40.0,33.78861788617886
vpd_simhash,1.0,41.0,33.83739837398374
vpd_simhash,1.0,42.0,33.91056910569106
vpd_simhash,1.0,43.0,33.89430894308943
vpd_simhash,1.0,44.0,33.86991869918699
vpd_simhash,1.0,45.0,33.86991869918699
vpd_simhash,1.0,46.0,33.91056910569106
vpd_simhash,1.0,47.0,33.82113821138211
vpd_simhash,1.0,48.0,33.86178861788618
vpd_simhash,1.0,49.0,33.91056910569106
vpd_simhash,1.0,50.0,33.94308943089431
vpd_simhash,1.0,51.0,33.91869918699187
vpd_simhash,1.0,52.0,33.86178861788618
vpd_simhash,1.0,53.0,33.829268292682926
vpd_simhash,1.0,54.0,33.8780487804878
vpd_simhash,1.0,55.0,33.91869918699187
vpd_simhash,1.0,56.0,33.89430894308943
vpd_simhash,1.0,57.0,33.8130081300813
vpd_simhash,1.0,58.0,33.86178861788618
vpd_simhash,1.0,59.0,33.8130081300813
vpd_simhash,1.0,60.0,33.853658536585364
vpd_simhash,1.0,61.0,33.89430894308943
vpd_simhash,1.0,62.0,33.86178861788618
vpd_simhash,1.0,63.0,33.886178861788615
vpd_simhash,1.0,64.0,33.886178861788615
vpd_simhash,1.0,65.0,33.86178861788618
vpd_simhash,1.0,66.0,33.9349593495935
vpd_simhash,1.0,67.0,33.86991869918699
vpd_simhash,1.0,68.0,33.86178861788618
vpd_simhash,1.0,69.0,33.796747967479675
vpd_simhash,1.0,70.0,33.84552845528455
vpd_simhash,1.0,71.0,33.886178861788615
vpd_simhash,1.0,72.0,33.91056910569106
vpd_simhash,1.0,73.0,33.739837398373986
vpd_simhash,1.0,74.0,33.7479674796748
vpd_simhash,1.0,75.0,33.90243902439025
vpd_simhash,1.0,76.0,33.89430894308943
vpd_simhash,1.0,77.0,33.8780487804878
vpd_simhash,1.0,78.0,33.8780487804878
vpd_simhash,1.0,79.0,33.90243902439025
vpd_simhash,1.0,80.0,33.91056910569106
vpd_simhash,1.0,81.0,33.89430894308943
vpd_simhash,1.0,82.0,33.90243902439025
vpd_simhash,1.0,83.0,33.91056910569106
vpd_simhash,1.0,84.0,33.86178861788618
vpd_simhash,1.0,85.0,33.9349593495935
vpd_simhash,1.0,86.0,33.9349593495935
vpd_simhash,1.0,87.0,33.86991869918699
vpd_simhash,1.0,88.0,33.959349593495936
vpd_simhash,1.0,89.0,33.91869918699187
vpd_simhash,1.0,90.0,33.9349593495935
vpd_simhash,1.0,91.0,33.886178861788615
vpd_simhash,1.0,92.0,33.89430894308943
vpd_simhash,1.0,93.0,33.91869918699187
vpd_simhash,1.0,94.0,33.89430894308943
vpd_simhash,1.0,95.0,33.91869918699187
vpd_simhash,1.0,96.0,33.91056910569106
vpd_simhash,1.0,97.0,33.926829268292686
vpd_simhash,1.0,98.0,33.91869918699187
vpd_simhash,1.0,99.0,33.853658536585364
vpd_simhash,2.0,0.0,12.861788617886178
vpd_simhash,2.0,1.0,22.943089430894307
vpd_simhash,2.0,2.0,26.16260162601626
vpd_simhash,2.0,3.0,29.040650406504064
vpd_simhash,2.0,4.0,31.211382113821134
vpd_simhash,2.0,5.0,31.504065040650406
vpd_simhash,2.0,6.0,31.796747967479675
vpd_simhash,2.0,7.0,32.0650406504065
vpd_simhash,2.0,8.0,32.292682926829265
vpd_simhash,2.0,9.0,32.260162601626014
vpd_simhash,2.0,10.0,32.71544715447155
vpd_simhash,2.0,11.0,32.983739837398375
vpd_simhash,2.0,12.0,33.333333333333336
vpd_simhash,2.0,13.0,33.333333333333336
vpd_simhash,2.0,14.0,33.45528455284553
vpd_simhash,2.0,15.0,33.53658536585366
vpd_simhash,2.0,16.0,33.54471544715447
vpd_simhash,2.0,17.0,33.48780487804878
vpd_simhash,2.0,18.0,33.642276422764226
vpd_simhash,2.0,19.0,33.59349593495935
vpd_simhash,2.0,20.0,33.63414634146341
vpd_simhash,2.0,21.0,33.51219512195122
vpd_simhash,2.0,22.0,33.609756097560975
vpd_simhash,2.0,23.0,33.54471544715447
vpd_simhash,2.0,24.0,33.609756097560975
vpd_simhash,2.0,25.0,33.73170731707317
vpd_simhash,2.0,26.0,33.71544715447155
vpd_simhash,2.0,27.0,33.73170731707317
vpd_simhash,2.0,28.0,33.707317073170735
vpd_simhash,2.0,29.0,33.78048780487805
vpd_simhash,2.0,30.0,33.80487804878049
vpd_simhash,2.0,31.0,33.80487804878049
vpd_simhash,2.0,32.0,33.886178861788615
vpd_simhash,2.0,33.0,33.829268292682926
vpd_simhash,2.0,34.0,33.82113821138211
vpd_simhash,2.0,35.0,33.86178861788618
vpd_simhash,2.0,36.0,33.86178861788618
vpd_simhash,2.0,37.0,33.89430894308943
vpd_simhash,2.0,38.0,33.86991869918699
vpd_simhash,2.0,39.0,33.8780487804878
vpd_simhash,2.0,40.0,33.89430894308943
vpd_simhash,2.0,41.0,33.90243902439025
vpd_simhash,2.0,42.0,33.91869918699187
vpd_simhash,2.0,43.0,33.8780487804878
vpd_simhash,2.0,44.0,33.91869918699187
vpd_simhash,2.0,45.0,33.9349593495935
vpd_simhash,2.0,46.0,33.91869918699187
vpd_simhash,2.0,47.0,33.8780487804878
vpd_simhash,2.0,48.0,33.89430894308943
vpd_simhash,2.0,49.0,33.926829268292686
vpd_simhash,2.0,50.0,33.86178861788618
vpd_simhash,2.0,51.0,33.83739837398374
vpd_simhash,2.0,52.0,33.86178861788618
vpd_simhash,2.0,53.0,33.75609756097561
vpd_simhash,2.0,54.0,33.78861788617886
vpd_simhash,2.0,55.0,33.853658536585364
vpd_simhash,2.0,56.0,33.886178861788615
vpd_simhash,2.0,57.0,33.78861788617886
vpd_simhash,2.0,58.0,33.853658536585364
vpd_simhash,2.0,59.0,33.84552845528455
vpd_simhash,2.0,60.0,33.9349593495935
vpd_simhash,2.0,61.0,33.8780487804878
vpd_simhash,2.0,62.0,33.91056910569106
vpd_simhash,2.0,63.0,33.853658536585364
vpd_simhash,2.0,64.0,33.853658536585364
vpd_simhash,2.0,65.0,33.8780487804878
vpd_simhash,2.0,66.0,33.84552845528455
vpd_simhash,2.0,67.0,33.89430894308943
vpd_simhash,2.0,68.0,33.926829268292686
vpd_simhash,2.0,69.0,33.926829268292686
vpd_simhash,2.0,70.0,33.84552845528455
vpd_simhash,2.0,71.0,33.8780487804878
vpd_simhash,2.0,72.0,33.86991869918699
vpd_simhash,2.0,73.0,33.89430894308943
vpd_simhash,2.0,74.0,33.926829268292686
vpd_simhash,2.0,75.0,33.83739837398374
vpd_simhash,2.0,76.0,33.90243902439025
vpd_simhash,2.0,77.0,33.8780487804878
vpd_simhash,2.0,78.0,33.89430894308943
vpd_simhash,2.0,79.0,33.91056910569106
vpd_simhash,2.0,80.0,33.90243902439025
vpd_simhash,2.0,81.0,33.886178861788615
vpd_simhash,2.0,82.0,33.796747967479675
vpd_simhash,2.0,83.0,33.82113821138211
vpd_simhash,2.0,84.0,33.886178861788615
vpd_simhash,2.0,85.0,33.91056910569106
vpd_simhash,2.0,86.0,33.91056910569106
vpd_simhash,2.0,87.0,33.91869918699187
vpd_simhash,2.0,88.0,33.91869918699187
vpd_simhash,2.0,89.0,33.89430894308943
vpd_simhash,2.0,90.0,33.96747967479675
vpd_simhash,2.0,91.0,33.90243902439025
vpd_simhash,2.0,92.0,33.9349593495935
vpd_simhash,2.0,93.0,33.91869918699187
vpd_simhash,2.0,94.0,33.91056910569106
vpd_simhash,2.0,95.0,33.959349593495936
vpd_simhash,2.0,96.0,33.91056910569106
vpd_simhash,2.0,97.0,33.86991869918699
vpd_simhash,2.0,98.0,33.951219512195124
vpd_simhash,2.0,99.0,33.91056910569106
vpd_simhash_extended,0.0,0.0,14.69918699186992
vpd_simhash_extended,0.0,1.0,23.33333333333333
vpd_simhash_extended,0.0,2.0,26.10569105691057
vpd_simhash_extended,0.0,3.0,29.32520325203252
vpd_simhash_extended,0.0,4.0,30.853658536585368
vpd_simhash_extended,0.0,5.0,31.45528455284553
vpd_simhash_extended,0.0,6.0,32.02439024390244
vpd_simhash_extended,0.0,7.0,32.333333333333336
vpd_simhash_extended,0.0,8.0,32.46341463414634
vpd_simhash_extended,0.0,9.0,32.73170731707317
vpd_simhash_extended,0.0,10.0,32.65040650406504
vpd_simhash_extended,0.0,11.0,32.609756097560975
vpd_simhash_extended,0.0,12.0,32.886178861788615
vpd_simhash_extended,0.0,13.0,32.96747967479675
vpd_simhash_extended,0.0,14.0,33.0650406504065
vpd_simhash_extended,0.0,15.0,33.235772357723576
vpd_simhash_extended,0.0,16.0,33.300813008130085
vpd_simhash_extended,0.0,17.0,33.235772357723576
vpd_simhash_extended,0.0,18.0,33.260162601626014
vpd_simhash_extended,0.0,19.0,33.235772357723576
vpd_simhash_extended,0.0,20.0,33.08130081300813
vpd_simhash_extended,0.0,21.0,33.21951219512195
vpd_simhash_extended,0.0,22.0,33.34959349593496
vpd_simhash_extended,0.0,23.0,33.170731707317074
vpd_simhash_extended,0.0,24.0,33.22764227642276
vpd_simhash_extended,0.0,25.0,33.31707317073171
vpd_simhash_extended,0.0,26.0,33.08130081300813
vpd_simhash_extended,0.0,27.0,33.21951219512195
vpd_simhash_extended,0.0,28.0,33.3739837398374
vpd_simhash_extended,0.0,29.0,33.27642276422764
vpd_simhash_extended,0.0,30.0,33.45528455284553
vpd_simhash_extended,0.0,31.0,33.32520325203252
vpd_simhash_extended,0.0,32.0,33.34146341463415
vpd_simhash_extended,0.0,33.0,33.260162601626014
vpd_simhash_extended,0.0,34.0,33.3089430894309
vpd_simhash_extended,0.0,35.0,33.47154471544715
vpd_simhash_extended,0.0,36.0,33.3739837398374
vpd_simhash_extended,0.0,37.0,33.4390243902439
vpd_simhash_extended,0.0,38.0,33.390243902439025
vpd_simhash_extended,0.0,39.0,33.3739837398374
vpd_simhash_extended,0.0,40.0,33.40650406504065
vpd_simhash_extended,0.0,41.0,33.4390243902439
vpd_simhash_extended,0.0,42.0,33.34146341463415
vpd_simhash_extended,0.0,43.0,33.479674796747965
vpd_simhash_extended,0.0,44.0,33.47154471544715
vpd_simhash_extended,0.0,45.0,33.357723577235774
vpd_simhash_extended,0.0,46.0,33.41463414634146
vpd_simhash_extended,0.0,47.0,33.479674796747965
vpd_simhash_extended,0.0,48.0,33.447154471544714
vpd_simhash_extended,0.0,49.0,33.48780487804878
vpd_simhash_extended,0.0,50.0,33.5609756097561
vpd_simhash_extended,0.0,51.0,33.48780487804878
vpd_simhash_extended,0.0,52.0,33.45528455284553
vpd_simhash_extended,0.0,53.0,33.333333333333336
vpd_simhash_extended,0.0,54.0,33.42276422764228
vpd_simhash_extended,0.0,55.0,33.46341463414634
vpd_simhash_extended,0.0,56.0,33.47154471544715
vpd_simhash_extended,0.0,57.0,33.40650406504065
vpd_simhash_extended,0.0,58.0,33.41463414634146
vpd_simhash_extended,0.0,59.0,33.45528455284553
vpd_simhash_extended,0.0,60.0,33.5609756097561
vpd_simhash_extended,0.0,61.0,33.49593495934959
vpd_simhash_extended,0.0,62.0,33.47154471544715
vpd_simhash_extended,0.0,63.0,33.46341463414634
vpd_simhash_extended,0.0,64.0,33.53658536585366
vpd_simhash_extended,0.0,65.0,33.63414634146341
vpd_simhash_extended,0.0,66.0,33.49593495934959
vpd_simhash_extended,0.0,67.0,33.552845528455286
vpd_simhash_extended,0.0,68.0,33.5609756097561
vpd_simhash_extended,0.0,69.0,33.54471544715447
vpd_simhash_extended,0.0,70.0,33.61788617886179
vpd_simhash_extended,0.0,71.0,33.49593495934959
vpd_simhash_extended,0.0,72.0,33.609756097560975
vpd_simhash_extended,0.0,73.0,33.47154471544715
vpd_simhash_extended,0.0,74.0,33.52845528455285
vpd_simhash_extended,0.0,75.0,33.609756097560975
vpd_simhash_extended,0.0,76.0,33.520325203252035
vpd_simhash_extended,0.0,77.0,33.609756097560975
vpd_simhash_extended,0.0,78.0,33.50406504065041
vpd_simhash_extended,0.0,79.0,33.67479674796748
vpd_simhash_extended,0.0,80.0,33.552845528455286
vpd_simhash_extended,0.0,81.0,33.43089430894309
vpd_simhash_extended,0.0,82.0,33.53658536585366
vpd_simhash_extended,0.0,83.0,33.53658536585366
vpd_simhash_extended,0.0,84.0,33.54471544715447
vpd_simhash_extended,0.0,85.0,33.61788617886179
vpd_simhash_extended,0.0,86.0,33.52845528455285
vpd_simhash_extended,0.0,87.0,33.577235772357724
vpd_simhash_extended,0.0,88.0,33.51219512195122
vpd_simhash_extended,0.0,89.0,33.52845528455285
vpd_simhash_extended,0.0,90.0,33.552845528455286
vpd_simhash_extended,0.0,91.0,33.43089430894309
vpd_simhash_extended,0.0,92.0,33.54471544715447
vpd_simhash_extended,0.0,93.0,33.39837398373984
vpd_simhash_extended,0.0,94.0,33.479674796747965
vpd_simhash_extended,0.0,95.0,33.53658536585366
vpd_simhash_extended,0.0,96.0,33.520325203252035
vpd_simhash_extended,0.0,97.0,33.60162601626016
vpd_simhash_extended,0.0,98.0,33.53658536585366
vpd_simhash_extended,0.0,99.0,33.609756097560975
vpd_simhash_extended,1.0,0.0,15.414634146341465
vpd_simhash_extended,1.0,1.0,23.3739837398374
vpd_simhash_extended,1.0,2.0,26.48780487804878
vpd_simhash_extended,1.0,3.0,29.804878048780488
vpd_simhash_extended,1.0,4.0,31.11382113821138
vpd_simhash_extended,1.0,5.0,31.40650406504065
vpd_simhash_extended,1.0,6.0,31.463414634146343
vpd_simhash_extended,1.0,7.0,31.447154471544717
vpd_simhash_extended,1.0,8.0,31.5609756097561
vpd_simhash_extended,1.0,9.0,31.87804878048781
vpd_simhash_extended,1.0,10.0,31.715447154471544
vpd_simhash_extended,1.0,11.0,32.00813008130081
vpd_simhash_extended,1.0,12.0,32.113821138211385
vpd_simhash_extended,1.0,13.0,32.09756097560975
vpd_simhash_extended,1.0,14.0,32.203252032520325
vpd_simhash_extended,1.0,15.0,32.13008130081301
vpd_simhash_extended,1.0,16.0,32.260162601626014
vpd_simhash_extended,1.0,17.0,32.170731707317074
vpd_simhash_extended,1.0,18.0,32.447154471544714
vpd_simhash_extended,1.0,19.0,32.47154471544715
vpd_simhash_extended,1.0,20.0,32.80487804878049
vpd_simhash_extended,1.0,21.0,32.84552845528455
vpd_simhash_extended,1.0,22.0,32.9349593495935
vpd_simhash_extended,1.0,23.0,32.97560975609756
vpd_simhash_extended,1.0,24.0,33.04878048780488
vpd_simhash_extended,1.0,25.0,33.073170731707314
vpd_simhash_extended,1.0,26.0,33.09756097560975
vpd_simhash_extended,1.0,27.0,33.22764227642276
vpd_simhash_extended,1.0,28.0,33.1869918699187
vpd_simhash_extended,1.0,29.0,33.1869918699187
vpd_simhash_extended,1.0,30.0,33.32520325203252
vpd_simhash_extended,1.0,31.0,33.2520325203252
vpd_simhash_extended,1.0,32.0,33.27642276422764
vpd_simhash_extended,1.0,33.0,33.52845528455285
vpd_simhash_extended,1.0,34.0,33.300813008130085
vpd_simhash_extended,1.0,35.0,33.42276422764228
vpd_simhash_extended,1.0,36.0,33.47154471544715
vpd_simhash_extended,1.0,37.0,33.38211382113821
vpd_simhash_extended,1.0,38.0,33.42276422764228
vpd_simhash_extended,1.0,39.0,33.21951219512195
vpd_simhash_extended,1.0,40.0,33.40650406504065
vpd_simhash_extended,1.0,41.0,33.40650406504065
vpd_simhash_extended,1.0,42.0,33.333333333333336
vpd_simhash_extended,1.0,43.0,33.41463414634146
vpd_simhash_extended,1.0,44.0,33.479674796747965
vpd_simhash_extended,1.0,45.0,33.34959349593496
vpd_simhash_extended,1.0,46.0,33.34146341463415
vpd_simhash_extended,1.0,47.0,33.53658536585366
vpd_simhash_extended,1.0,48.0,33.479674796747965
vpd_simhash_extended,1.0,49.0,33.520325203252035
vpd_simhash_extended,1.0,50.0,33.43089430894309
vpd_simhash_extended,1.0,51.0,33.42276422764228
vpd_simhash_extended,1.0,52.0,33.43089430894309
vpd_simhash_extended,1.0,53.0,33.357723577235774
vpd_simhash_extended,1.0,54.0,33.43089430894309
vpd_simhash_extended,1.0,55.0,33.56910569105691
vpd_simhash_extended,1.0,56.0,33.47154471544715
vpd_simhash_extended,1.0,57.0,33.52845528455285
vpd_simhash_extended,1.0,58.0,33.53658536585366
vpd_simhash_extended,1.0,59.0,33.49593495934959
vpd_simhash_extended,1.0,60.0,33.52845528455285
vpd_simhash_extended,1.0,61.0,33.50406504065041
vpd_simhash_extended,1.0,62.0,33.520325203252035
vpd_simhash_extended,1.0,63.0,33.50406504065041
vpd_simhash_extended,1.0,64.0,33.43089430894309
vpd_simhash_extended,1.0,65.0,33.50406504065041
vpd_simhash_extended,1.0,66.0,33.42276422764228
vpd_simhash_extended,1.0,67.0,33.47154471544715
vpd_simhash_extended,1.0,68.0,33.45528455284553
vpd_simhash_extended,1.0,69.0,33.552845528455286
vpd_simhash_extended,1.0,70.0,33.6260162601626
vpd_simhash_extended,1.0,71.0,33.49593495934959
vpd_simhash_extended,1.0,72.0,33.49593495934959
vpd_simhash_extended,1.0,73.0,33.47154471544715
vpd_simhash_extended,1.0,74.0,33.52845528455285
vpd_simhash_extended,1.0,75.0,33.577235772357724
vpd_simhash_extended,1.0,76.0,33.520325203252035
vpd_simhash_extended,1.0,77.0,33.52845528455285
vpd_simhash_extended,1.0,78.0,33.47154471544715
vpd_simhash_extended,1.0,79.0,33.49593495934959
vpd_simhash_extended,1.0,80.0,33.48780487804878
vpd_simhash_extended,1.0,81.0,33.46341463414634
vpd_simhash_extended,1.0,82.0,33.47154471544715
vpd_simhash_extended,1.0,83.0,33.60162601626016
vpd_simhash_extended,1.0,84.0,33.577235772357724
vpd_simhash_extended,1.0,85.0,33.54471544715447
vpd_simhash_extended,1.0,86.0,33.5609756097561
vpd_simhash_extended,1.0,87.0,33.53658536585366
vpd_simhash_extended,1.0,88.0,33.42276422764228
vpd_simhash_extended,1.0,89.0,33.38211382113821
vpd_simhash_extended,1.0,90.0,33.50406504065041
vpd_simhash_extended,1.0,91.0,33.390243902439025
vpd_simhash_extended,1.0,92.0,33.58536585365854
vpd_simhash_extended,1.0,93.0,33.48780487804878
vpd_simhash_extended,1.0,94.0,33.479674796747965
vpd_simhash_extended,1.0,95.0,33.52845528455285
vpd_simhash_extended,1.0,96.0,33.54471544715447
vpd_simhash_extended,1.0,97.0,33.48780487804878
vpd_simhash_extended,1.0,98.0,33.47154471544715
vpd_simhash_extended,1.0,99.0,33.5609756097561
vpd_simhash_extended,2.0,0.0,15.439024390243905
vpd_simhash_extended,2.0,1.0,22.83739837398374
vpd_simhash_extended,2.0,2.0,26.195121951219512
vpd_simhash_extended,2.0,3.0,29.121951219512194
vpd_simhash_extended,2.0,4.0,30.84552845528455
vpd_simhash_extended,2.0,5.0,31.3739837398374
vpd_simhash_extended,2.0,6.0,31.414634146341463
vpd_simhash_extended,2.0,7.0,31.463414634146343
vpd_simhash_extended,2.0,8.0,31.54471544715447
vpd_simhash_extended,2.0,9.0,31.804878048780488
vpd_simhash_extended,2.0,10.0,32.0
vpd_simhash_extended,2.0,11.0,31.97560975609756
vpd_simhash_extended,2.0,12.0,32.16260162601626
vpd_simhash_extended,2.0,13.0,31.853658536585368
vpd_simhash_extended,2.0,14.0,32.292682926829265
vpd_simhash_extended,2.0,15.0,32.333333333333336
vpd_simhash_extended,2.0,16.0,32.48780487804878
vpd_simhash_extended,2.0,17.0,32.58536585365854
vpd_simhash_extended,2.0,18.0,32.8780487804878
vpd_simhash_extended,2.0,19.0,33.05691056910569
vpd_simhash_extended,2.0,20.0,33.016260162601625
vpd_simhash_extended,2.0,21.0,33.05691056910569
vpd_simhash_extended,2.0,22.0,33.02439024390244
vpd_simhash_extended,2.0,23.0,33.00813008130081
vpd_simhash_extended,2.0,24.0,33.02439024390244
vpd_simhash_extended,2.0,25.0,33.08130081300813
vpd_simhash_extended,2.0,26.0,33.04878048780488
vpd_simhash_extended,2.0,27.0,33.333333333333336
vpd_simhash_extended,2.0,28.0,33.2520325203252
vpd_simhash_extended,2.0,29.0,33.300813008130085
vpd_simhash_extended,2.0,30.0,33.28455284552845
vpd_simhash_extended,2.0,31.0,33.31707317073171
vpd_simhash_extended,2.0,32.0,33.34146341463415
vpd_simhash_extended,2.0,33.0,33.47154471544715
vpd_simhash_extended,2.0,34.0,33.43089430894309
vpd_simhash_extended,2.0,35.0,33.4390243902439
vpd_simhash_extended,2.0,36.0,33.34146341463415
vpd_simhash_extended,2.0,37.0,33.3739837398374
vpd_simhash_extended,2.0,38.0,33.47154471544715
vpd_simhash_extended,2.0,39.0,33.42276422764228
vpd_simhash_extended,2.0,40.0,33.34959349593496
vpd_simhash_extended,2.0,41.0,33.48780487804878
vpd_simhash_extended,2.0,42.0,33.34146341463415
vpd_simhash_extended,2.0,43.0,33.479674796747965
vpd_simhash_extended,2.0,44.0,33.41463414634146
vpd_simhash_extended,2.0,45.0,33.50406504065041
vpd_simhash_extended,2.0,46.0,33.447154471544714
vpd_simhash_extended,2.0,47.0,33.479674796747965
vpd_simhash_extended,2.0,48.0,33.4390243902439
vpd_simhash_extended,2.0,49.0,33.447154471544714
vpd_simhash_extended,2.0,50.0,33.552845528455286
vpd_simhash_extended,2.0,51.0,33.49593495934959
vpd_simhash_extended,2.0,52.0,33.50406504065041
vpd_simhash_extended,2.0,53.0,33.43089430894309
vpd_simhash_extended,2.0,54.0,33.357723577235774
vpd_simhash_extended,2.0,55.0,33.390243902439025
vpd_simhash_extended,2.0,56.0,33.56910569105691
vpd_simhash_extended,2.0,57.0,33.50406504065041
vpd_simhash_extended,2.0,58.0,33.53658536585366
vpd_simhash_extended,2.0,59.0,33.5609756097561
vpd_simhash_extended,2.0,60.0,33.49593495934959
vpd_simhash_extended,2.0,61.0,33.479674796747965
vpd_simhash_extended,2.0,62.0,33.577235772357724
vpd_simhash_extended,2.0,63.0,33.5609756097561
vpd_simhash_extended,2.0,64.0,33.47154471544715
vpd_simhash_extended,2.0,65.0,33.59349593495935
vpd_simhash_extended,2.0,66.0,33.58536585365854
vpd_simhash_extended,2.0,67.0,33.51219512195122
vpd_simhash_extended,2.0,68.0,33.52845528455285
vpd_simhash_extended,2.0,69.0,33.54471544715447
vpd_simhash_extended,2.0,70.0,33.58536585365854
vpd_simhash_extended,2.0,71.0,33.479674796747965
vpd_simhash_extended,2.0,72.0,33.6260162601626
vpd_simhash_extended,2.0,73.0,33.520325203252035
vpd_simhash_extended,2.0,74.0,33.577235772357724
vpd_simhash_extended,2.0,75.0,33.479674796747965
vpd_simhash_extended,2.0,76.0,33.60162601626016
vpd_simhash_extended,2.0,77.0,33.552845528455286
vpd_simhash_extended,2.0,78.0,33.34146341463415
vpd_simhash_extended,2.0,79.0,33.34959349593496
vpd_simhash_extended,2.0,80.0,33.42276422764228
vpd_simhash_extended,2.0,81.0,33.390243902439025
vpd_simhash_extended,2.0,82.0,33.41463414634146
vpd_simhash_extended,2.0,83.0,33.49593495934959
vpd_simhash_extended,2.0,84.0,33.54471544715447
vpd_simhash_extended,2.0,85.0,33.58536585365854
vpd_simhash_extended,2.0,86.0,33.479674796747965
vpd_simhash_extended,2.0,87.0,33.552845528455286
vpd_simhash_extended,2.0,88.0,33.60162601626016
vpd_simhash_extended,2.0,89.0,33.4390243902439
vpd_simhash_extended,2.0,90.0,33.53658536585366
vpd_simhash_extended,2.0,91.0,33.520325203252035
vpd_simhash_extended,2.0,92.0,33.552845528455286
vpd_simhash_extended,2.0,93.0,33.609756097560975
vpd_simhash_extended,2.0,94.0,33.51219512195122
vpd_simhash_extended,2.0,95.0,33.54471544715447
vpd_simhash_extended,2.0,96.0,33.43089430894309
vpd_simhash_extended,2.0,97.0,33.53658536585366
vpd_simhash_extended,2.0,98.0,33.577235772357724
vpd_simhash_extended,2.0,99.0,33.479674796747965


==> Results/Frostbite.csv <==
method,run,iteration,train_episode_returns
e-greedy,0.0,0.0,134.66321243523316
e-greedy,0.0,1.0,620.5141388174807
e-greedy,0.0,2.0,961.9411764705884
e-greedy,0.0,3.0,1397.4433656957929
e-greedy,0.0,4.0,2192.932330827068
e-greedy,0.0,5.0,3565.286343612335
e-greedy,0.0,6.0,3828.5135135135138
e-greedy,0.0,7.0,3908.3333333333335
e-greedy,0.0,8.0,3857.285067873303
e-greedy,0.0,9.0,4006.561085972851
e-greedy,0.0,10.0,3963.031674208145
e-greedy,0.0,11.0,3856.991150442478
e-greedy,0.0,12.0,3869.911894273128
e-greedy,0.0,13.0,3742.401746724891
e-greedy,0.0,14.0,3648.451327433628
e-greedy,0.0,15.0,3763.183856502242
e-greedy,0.0,16.0,3561.538461538461
e-greedy,0.0,17.0,3550.2272727272725
e-greedy,0.0,18.0,3472.844036697248
e-greedy,0.0,19.0,3424.4036697247707
e-greedy,0.0,20.0,3612.307692307693
e-greedy,0.0,21.0,3900.568720379146
e-greedy,0.0,22.0,3970.904761904762
e-greedy,0.0,23.0,3998.2296650717694
e-greedy,0.0,24.0,4119.808612440192
e-greedy,0.0,25.0,4204.271844660194
e-greedy,0.0,26.0,4165.217391304348
e-greedy,0.0,27.0,4214.805825242718
e-greedy,0.0,28.0,4430.55
e-greedy,0.0,29.0,4256.9607843137255
e-greedy,0.0,30.0,4292.660098522168
e-greedy,0.0,31.0,4195.609756097561
e-greedy,0.0,32.0,4216.1274509803925
e-greedy,0.0,33.0,4408.366336633663
e-greedy,0.0,34.0,4379.158415841584
e-greedy,0.0,35.0,4653.108808290155
e-greedy,0.0,36.0,4765.1832460732985
e-greedy,0.0,37.0,5103.315217391304
e-greedy,0.0,38.0,5335.911602209945
e-greedy,0.0,39.0,6028.011695906433
e-greedy,0.0,40.0,6457.987804878048
e-greedy,0.0,41.0,6517.730061349694
e-greedy,0.0,42.0,6469.938650306748
e-greedy,0.0,43.0,6578.20987654321
e-greedy,0.0,44.0,6779.559748427673
e-greedy,0.0,45.0,7000.382165605096
e-greedy,0.0,46.0,7176.967741935484
e-greedy,0.0,47.0,7091.783439490446
e-greedy,0.0,48.0,7753.4
e-greedy,0.0,49.0,7613.202614379085
e-greedy,0.0,50.0,7438.333333333333
e-greedy,0.0,51.0,7864.635761589404
e-greedy,0.0,52.0,7516.948051948052
e-greedy,0.0,53.0,7990.0
e-greedy,0.0,54.0,7993.108108108108
e-greedy,0.0,55.0,8057.094594594595
e-greedy,0.0,56.0,7667.894736842105
e-greedy,0.0,57.0,7312.75641025641
e-greedy,0.0,58.0,7340.897435897436
e-greedy,0.0,59.0,7812.933333333333
e-greedy,0.0,60.0,7774.697986577181
e-greedy,0.0,61.0,7738.266666666666
e-greedy,0.0,62.0,7345.483870967741
e-greedy,0.0,63.0,7869.86577181208
e-greedy,0.0,64.0,7647.171052631579
e-greedy,0.0,65.0,7872.333333333333
e-greedy,0.0,66.0,7843.133333333333
e-greedy,0.0,67.0,7832.933333333333
e-greedy,0.0,68.0,7629.803921568628
e-greedy,0.0,69.0,7464.516129032259
e-greedy,0.0,70.0,7663.006535947712
e-greedy,0.0,71.0,7609.350649350649
e-greedy,0.0,72.0,7687.254901960784
e-greedy,0.0,73.0,7796.490066225166
e-greedy,0.0,74.0,7982.818791946309
e-greedy,0.0,75.0,7927.483443708609
e-greedy,0.0,76.0,8086.486486486487
e-greedy,0.0,77.0,8055.771812080537
e-greedy,0.0,78.0,7964.701986754967
e-greedy,0.0,79.0,8054.666666666667
e-greedy,0.0,80.0,7702.894736842105
e-greedy,0.0,81.0,7635.882352941177
e-greedy,0.0,82.0,7996.845637583892
e-greedy,0.0,83.0,7987.181208053691
e-greedy,0.0,84.0,8238.243243243243
e-greedy,0.0,85.0,7894.900662251655
e-greedy,0.0,86.0,7703.660130718954
e-greedy,0.0,87.0,7431.337579617834
e-greedy,0.0,88.0,7807.434210526316
e-greedy,0.0,89.0,8180.604026845637
e-greedy,0.0,90.0,7919.271523178808
e-greedy,0.0,91.0,7802.05298013245
e-greedy,0.0,92.0,8019.054054054054
e-greedy,0.0,93.0,7897.266666666666
e-greedy,0.0,94.0,8095.878378378378
e-greedy,0.0,95.0,7905.761589403974
e-greedy,0.0,96.0,8267.328767123288
e-greedy,0.0,97.0,7949.8
e-greedy,0.0,98.0,7785.333333333333
e-greedy,0.0,99.0,7976.866666666667
e-greedy,1.0,0.0,110.50335570469798
e-greedy,1.0,1.0,404.115523465704
e-greedy,1.0,2.0,778.9235127478754
e-greedy,1.0,3.0,1739.8986486486488
e-greedy,1.0,4.0,2791.788617886179
e-greedy,1.0,5.0,3090.169491525424
e-greedy,1.0,6.0,3232.692307692308
e-greedy,1.0,7.0,3314.7008547008545
e-greedy,1.0,8.0,3499.780701754386
e-greedy,1.0,9.0,3488.1115879828326
e-greedy,1.0,10.0,3507.2844827586205
e-greedy,1.0,11.0,3355.793991416309
e-greedy,1.0,12.0,3607.16814159292
e-greedy,1.0,13.0,3590.131004366812
e-greedy,1.0,14.0,3515.458515283842
e-greedy,1.0,15.0,3640.960698689956
e-greedy,1.0,16.0,3886.814159292035
e-greedy,1.0,17.0,4145.753424657534
e-greedy,1.0,18.0,4090.593607305936
e-greedy,1.0,19.0,4036.681818181818
e-greedy,1.0,20.0,4139.24882629108
e-greedy,1.0,21.0,4089.1666666666665
e-greedy,1.0,22.0,4078.571428571429
e-greedy,1.0,23.0,4246.084905660377
e-greedy,1.0,24.0,4277.788461538462
e-greedy,1.0,25.0,4545.527638190954
e-greedy,1.0,26.0,4313.173076923077
e-greedy,1.0,27.0,4465.14705882353
e-greedy,1.0,28.0,4788.877551020408
e-greedy,1.0,29.0,4892.319587628866
e-greedy,1.0,30.0,4722.462311557789
e-greedy,1.0,31.0,4931.134020618557
e-greedy,1.0,32.0,5010.051813471503
e-greedy,1.0,33.0,5175.44502617801
e-greedy,1.0,34.0,5022.783505154639
e-greedy,1.0,35.0,5451.8378378378375
e-greedy,1.0,36.0,5322.486772486773
e-greedy,1.0,37.0,5582.228260869565
e-greedy,1.0,38.0,5488.315217391304
e-greedy,1.0,39.0,5679.767441860465
e-greedy,1.0,40.0,5486.141304347826
e-greedy,1.0,41.0,5369.840425531915
e-greedy,1.0,42.0,5540.670731707317
e-greedy,1.0,43.0,5293.915343915344
e-greedy,1.0,44.0,5539.621621621622
e-greedy,1.0,45.0,5528.864864864865
e-greedy,1.0,46.0,5619.890710382514
e-greedy,1.0,47.0,5208.713450292397
e-greedy,1.0,48.0,5419.569892473119
e-greedy,1.0,49.0,5515.027027027027
e-greedy,1.0,50.0,5638.342541436464
e-greedy,1.0,51.0,5723.701657458563
e-greedy,1.0,52.0,5750.0
e-greedy,1.0,53.0,5910.06329113924
e-greedy,1.0,54.0,5671.172839506173
e-greedy,1.0,55.0,5639.505494505494
e-greedy,1.0,56.0,5640.989010989011
e-greedy,1.0,57.0,5888.70786516854
e-greedy,1.0,58.0,5852.921348314607
e-greedy,1.0,59.0,5691.863354037268
e-greedy,1.0,60.0,5911.920903954802
e-greedy,1.0,61.0,5714.277777777777
e-greedy,1.0,62.0,5689.723756906077
e-greedy,1.0,63.0,5697.237569060773
e-greedy,1.0,64.0,5717.0
e-greedy,1.0,65.0,5648.784530386741
e-greedy,1.0,66.0,5605.388888888889
e-greedy,1.0,67.0,5645.139664804469
e-greedy,1.0,68.0,5979.597701149425
e-greedy,1.0,69.0,5600.549450549451
e-greedy,1.0,70.0,5723.3707865168535
e-greedy,1.0,71.0,5985.838150289017
e-greedy,1.0,72.0,5715.345911949686
e-greedy,1.0,73.0,5727.924528301887
e-greedy,1.0,74.0,5681.005586592179
e-greedy,1.0,75.0,5686.348314606742
e-greedy,1.0,76.0,5654.858757062147
e-greedy,1.0,77.0,5716.29213483146
e-greedy,1.0,78.0,5866.914285714286
e-greedy,1.0,79.0,5608.098159509203
e-greedy,1.0,80.0,5824.067796610169
e-greedy,1.0,81.0,5472.732240437159
e-greedy,1.0,82.0,5743.426966292135
e-greedy,1.0,83.0,5739.886363636364
e-greedy,1.0,84.0,5867.102272727273
e-greedy,1.0,85.0,5964.4
e-greedy,1.0,86.0,5795.227272727273
e-greedy,1.0,87.0,5543.370165745856
e-greedy,1.0,88.0,5669.385474860335
e-greedy,1.0,89.0,5969.19540229885
e-greedy,1.0,90.0,5702.067039106145
e-greedy,1.0,91.0,5604.944444444444
e-greedy,1.0,92.0,5892.03821656051
e-greedy,1.0,93.0,5737.0224719101125
e-greedy,1.0,94.0,5856.724137931034
e-greedy,1.0,95.0,5970.057471264367
e-greedy,1.0,96.0,5615.635359116022
e-greedy,1.0,97.0,5709.044943820225
e-greedy,1.0,98.0,5952.71676300578
e-greedy,1.0,99.0,5931.50289017341
e-greedy,2.0,0.0,125.2568493150685
e-greedy,2.0,1.0,436.9575471698113
e-greedy,2.0,2.0,818.0
e-greedy,2.0,3.0,1566.4137931034484
e-greedy,2.0,4.0,2393.899613899614
e-greedy,2.0,5.0,3085.7916666666665
e-greedy,2.0,6.0,3170.0421940928272
e-greedy,2.0,7.0,3386.1702127659573
e-greedy,2.0,8.0,3411.313559322034
e-greedy,2.0,9.0,3602.1397379912664
e-greedy,2.0,10.0,3478.9270386266094
e-greedy,2.0,11.0,3351.186440677966
e-greedy,2.0,12.0,3633.2327586206898
e-greedy,2.0,13.0,3666.206896551724
e-greedy,2.0,14.0,3576.3090128755366
e-greedy,2.0,15.0,3796.6666666666665
e-greedy,2.0,16.0,3915.265486725664
e-greedy,2.0,17.0,3641.030042918455
e-greedy,2.0,18.0,3939.911894273128
e-greedy,2.0,19.0,3923.7719298245615
e-greedy,2.0,20.0,4113.288288288289
e-greedy,2.0,21.0,4084.708520179372
e-greedy,2.0,22.0,4049.864253393665
e-greedy,2.0,23.0,4039.0454545454554
e-greedy,2.0,24.0,4029.864253393665
e-greedy,2.0,25.0,4090.0454545454554
e-greedy,2.0,26.0,4105.159817351599
e-greedy,2.0,27.0,4106.272727272727
e-greedy,2.0,28.0,4048.264840182648
e-greedy,2.0,29.0,4056.9266055045873
e-greedy,2.0,30.0,4154.351851851852
e-greedy,2.0,31.0,4305.235849056604
e-greedy,2.0,32.0,4171.441860465116
e-greedy,2.0,33.0,4266.792452830188
e-greedy,2.0,34.0,4228.411214953271
e-greedy,2.0,35.0,4035.366972477064
e-greedy,2.0,36.0,4188.186046511628
e-greedy,2.0,37.0,4124.837209302325
e-greedy,2.0,38.0,4075.714285714286
e-greedy,2.0,39.0,4276.018957345972
e-greedy,2.0,40.0,4309.8557692307695
e-greedy,2.0,41.0,4290.333333333333
e-greedy,2.0,42.0,4296.9047619047615
e-greedy,2.0,43.0,4373.253588516746
e-greedy,2.0,44.0,4708.1592039801
e-greedy,2.0,45.0,5128.795811518325
e-greedy,2.0,46.0,5195.473684210527
e-greedy,2.0,47.0,5041.458333333333
e-greedy,2.0,48.0,5166.243386243386
e-greedy,2.0,49.0,5129.947643979058
e-greedy,2.0,50.0,5184.894736842105
e-greedy,2.0,51.0,5160.314136125655
e-greedy,2.0,52.0,5318.617021276596
e-greedy,2.0,53.0,5094.764397905759
e-greedy,2.0,54.0,5258.888888888889
e-greedy,2.0,55.0,5532.677595628416
e-greedy,2.0,56.0,5206.349206349207
e-greedy,2.0,57.0,5180.732984293194
e-greedy,2.0,58.0,5279.308510638298
e-greedy,2.0,59.0,5595.054347826087
e-greedy,2.0,60.0,5357.460317460317
e-greedy,2.0,61.0,5368.085106382979
e-greedy,2.0,62.0,5234.502617801048
e-greedy,2.0,63.0,5549.513513513513
e-greedy,2.0,64.0,5354.179894179894
e-greedy,2.0,65.0,5665.027322404371
e-greedy,2.0,66.0,5431.774193548387
e-greedy,2.0,67.0,5682.24043715847
e-greedy,2.0,68.0,5637.814207650274
e-greedy,2.0,69.0,5441.063829787234
e-greedy,2.0,70.0,5490.909090909091
e-greedy,2.0,71.0,5601.559139784947
e-greedy,2.0,72.0,5698.756756756757
e-greedy,2.0,73.0,5662.0
e-greedy,2.0,74.0,6011.843575418994
e-greedy,2.0,75.0,5792.32044198895
e-greedy,2.0,76.0,5849.725274725275
e-greedy,2.0,77.0,5931.491712707182
e-greedy,2.0,78.0,5770.928961748634
e-greedy,2.0,79.0,5386.489361702128
e-greedy,2.0,80.0,5568.0
e-greedy,2.0,81.0,5899.777777777777
e-greedy,2.0,82.0,5867.166666666667
e-greedy,2.0,83.0,5965.977653631285
e-greedy,2.0,84.0,6155.113636363636
e-greedy,2.0,85.0,5853.033707865168
e-greedy,2.0,86.0,6042.696629213483
e-greedy,2.0,87.0,5928.555555555556
e-greedy,2.0,88.0,6117.118644067797
e-greedy,2.0,89.0,6356.091954022989
e-greedy,2.0,90.0,6281.32183908046
e-greedy,2.0,91.0,6052.429378531074
e-greedy,2.0,92.0,6154.057142857143
e-greedy,2.0,93.0,5854.525139664805
e-greedy,2.0,94.0,5859.166666666667
e-greedy,2.0,95.0,6086.723163841808
e-greedy,2.0,96.0,6277.471264367816
e-greedy,2.0,97.0,6463.450292397661
e-greedy,2.0,98.0,6355.771428571428
e-greedy,2.0,99.0,6201.6
ez-greedy,0.0,0.0,70.93206951026856
ez-greedy,0.0,1.0,419.6941896024465
ez-greedy,0.0,2.0,441.3468013468013
ez-greedy,0.0,3.0,1164.4904458598726
ez-greedy,0.0,4.0,1497.6190476190477
ez-greedy,0.0,5.0,2425.769230769231
ez-greedy,0.0,6.0,3111.213389121339
ez-greedy,0.0,7.0,3449.442060085837
ez-greedy,0.0,8.0,3436.468085106383
ez-greedy,0.0,9.0,3393.8818565400843
ez-greedy,0.0,10.0,3330.334728033473
ez-greedy,0.0,11.0,3531.101694915254
ez-greedy,0.0,12.0,3533.9224137931037
ez-greedy,0.0,13.0,4023.5023041474656
ez-greedy,0.0,14.0,4502.731707317073
ez-greedy,0.0,15.0,4602.437810945274
ez-greedy,0.0,16.0,5242.406417112299
ez-greedy,0.0,17.0,5425.187165775401
ez-greedy,0.0,18.0,5350.7486631016045
ez-greedy,0.0,19.0,5602.252747252747
ez-greedy,0.0,20.0,5744.364640883978
ez-greedy,0.0,21.0,5682.021857923497
ez-greedy,0.0,22.0,5703.3879781420765
ez-greedy,0.0,23.0,6005.505617977528
ez-greedy,0.0,24.0,6036.836158192091
ez-greedy,0.0,25.0,6194.886363636364
ez-greedy,0.0,26.0,6058.125
ez-greedy,0.0,27.0,5941.91011235955
ez-greedy,0.0,28.0,6002.316384180791
ez-greedy,0.0,29.0,6201.534090909091
ez-greedy,0.0,30.0,6063.539325842697
ez-greedy,0.0,31.0,5651.243243243243
ez-greedy,0.0,32.0,6188.920454545455
ez-greedy,0.0,33.0,5901.45251396648
ez-greedy,0.0,34.0,5821.318681318681
ez-greedy,0.0,35.0,6419.190751445087
ez-greedy,0.0,36.0,6286.763005780347
ez-greedy,0.0,37.0,5925.611111111111
ez-greedy,0.0,38.0,6514.853801169591
ez-greedy,0.0,39.0,6098.70786516854
ez-greedy,0.0,40.0,6102.342857142857
ez-greedy,0.0,41.0,6527.485380116959
ez-greedy,0.0,42.0,6432.865497076024
ez-greedy,0.0,43.0,6520.463576158941
ez-greedy,0.0,44.0,6609.642857142857
ez-greedy,0.0,45.0,6200.734463276836
ez-greedy,0.0,46.0,6781.856287425149
ez-greedy,0.0,47.0,6540.941176470588
ez-greedy,0.0,48.0,6655.147928994083
ez-greedy,0.0,49.0,6481.337209302325
ez-greedy,0.0,50.0,6917.604790419162
ez-greedy,0.0,51.0,6274.8
ez-greedy,0.0,52.0,6638.461538461538
ez-greedy,0.0,53.0,7105.304878048781
ez-greedy,0.0,54.0,6639.644970414201
ez-greedy,0.0,55.0,6446.666666666667
ez-greedy,0.0,56.0,6415.862068965517
ez-greedy,0.0,57.0,6148.022598870057
ez-greedy,0.0,58.0,6207.471264367816
ez-greedy,0.0,59.0,6691.89349112426
ez-greedy,0.0,60.0,6862.848484848485
ez-greedy,0.0,61.0,6832.666666666667
ez-greedy,0.0,62.0,6530.650887573965
ez-greedy,0.0,63.0,6436.129032258064
ez-greedy,0.0,64.0,6929.060402684564
ez-greedy,0.0,65.0,6644.226190476191
ez-greedy,0.0,66.0,7186.481481481482
ez-greedy,0.0,67.0,6790.067114093959
ez-greedy,0.0,68.0,7020.552147239264
ez-greedy,0.0,69.0,7036.01226993865
ez-greedy,0.0,70.0,7018.703703703704
ez-greedy,0.0,71.0,6926.585365853659
ez-greedy,0.0,72.0,6917.668711656442
ez-greedy,0.0,73.0,6613.630952380952
ez-greedy,0.0,74.0,6489.467455621302
ez-greedy,0.0,75.0,6924.846625766872
ez-greedy,0.0,76.0,6866.441717791411
ez-greedy,0.0,77.0,6866.280487804878
ez-greedy,0.0,78.0,7224.844720496894
ez-greedy,0.0,79.0,7118.944099378882
ez-greedy,0.0,80.0,6454.912280701755
ez-greedy,0.0,81.0,6900.304878048781
ez-greedy,0.0,82.0,7400.0
ez-greedy,0.0,83.0,7081.728395061728
ez-greedy,0.0,84.0,6904.478527607362
ez-greedy,0.0,85.0,6841.265060240964
ez-greedy,0.0,86.0,7034.417177914111
ez-greedy,0.0,87.0,7328.301886792453
ez-greedy,0.0,88.0,7077.3456790123455
ez-greedy,0.0,89.0,6868.795180722892
ez-greedy,0.0,90.0,7192.9375
ez-greedy,0.0,91.0,6991.09756097561
ez-greedy,0.0,92.0,7211.0
ez-greedy,0.0,93.0,6932.743902439024
ez-greedy,0.0,94.0,7279.1194968553455
ez-greedy,0.0,95.0,7229.5
ez-greedy,0.0,96.0,7139.753086419753
ez-greedy,0.0,97.0,7539.50354609929
ez-greedy,0.0,98.0,6944.539877300614
ez-greedy,0.0,99.0,7189.192546583851
ez-greedy,1.0,0.0,75.42949756888169
ez-greedy,1.0,1.0,402.1105527638191
ez-greedy,1.0,2.0,502.3907455012853
ez-greedy,1.0,3.0,1043.361823361823
ez-greedy,1.0,4.0,1324.6938775510205
ez-greedy,1.0,5.0,1505.3416149068323
ez-greedy,1.0,6.0,1630.926517571885
ez-greedy,1.0,7.0,1773.7666666666669
ez-greedy,1.0,8.0,2200.4428044280444
ez-greedy,1.0,9.0,2592.610441767068
ez-greedy,1.0,10.0,2774.6938775510203
ez-greedy,1.0,11.0,2939.205020920502
ez-greedy,1.0,12.0,3736.3849765258215
ez-greedy,1.0,13.0,3750.925925925926
ez-greedy,1.0,14.0,3985.6038647342993
ez-greedy,1.0,15.0,4069.121951219512
ez-greedy,1.0,16.0,4133.6274509803925
ez-greedy,1.0,17.0,4007.464114832536
ez-greedy,1.0,18.0,4062.2815533980574
ez-greedy,1.0,19.0,4211.3432835820895
ez-greedy,1.0,20.0,4266.35
ez-greedy,1.0,21.0,4131.274509803921
ez-greedy,1.0,22.0,4451.538461538462
ez-greedy,1.0,23.0,4630.416666666667
ez-greedy,1.0,24.0,5035.245901639344
ez-greedy,1.0,25.0,4829.68085106383
ez-greedy,1.0,26.0,5241.318681318681
ez-greedy,1.0,27.0,4915.080213903743
ez-greedy,1.0,28.0,5055.792349726776
ez-greedy,1.0,29.0,5045.027027027027
ez-greedy,1.0,30.0,5487.175141242938
ez-greedy,1.0,31.0,5504.269662921349
ez-greedy,1.0,32.0,5176.065573770492
ez-greedy,1.0,33.0,5213.3879781420765
ez-greedy,1.0,34.0,5203.005464480874
ez-greedy,1.0,35.0,5325.824175824176
ez-greedy,1.0,36.0,5178.279569892473
ez-greedy,1.0,37.0,5394.29347826087
ez-greedy,1.0,38.0,5009.105263157895
ez-greedy,1.0,39.0,5168.395721925133
ez-greedy,1.0,40.0,5171.39037433155
ez-greedy,1.0,41.0,5162.446808510638
ez-greedy,1.0,42.0,5134.761904761905
ez-greedy,1.0,43.0,4991.263157894737
ez-greedy,1.0,44.0,5004.947916666667
ez-greedy,1.0,45.0,5415.135135135135
ez-greedy,1.0,46.0,5395.215053763441
ez-greedy,1.0,47.0,5102.59067357513
ez-greedy,1.0,48.0,4970.052356020942
ez-greedy,1.0,49.0,5319.94623655914
ez-greedy,1.0,50.0,4828.051282051282
ez-greedy,1.0,51.0,4797.474747474747
ez-greedy,1.0,52.0,4675.482233502538
ez-greedy,1.0,53.0,5144.795321637427
ez-greedy,1.0,54.0,4780.289017341041
ez-greedy,1.0,55.0,4650.0
ez-greedy,1.0,56.0,5223.723404255319
ez-greedy,1.0,57.0,4978.153846153846
ez-greedy,1.0,58.0,4717.1
ez-greedy,1.0,59.0,4774.329896907217
ez-greedy,1.0,60.0,4689.49494949495
ez-greedy,1.0,61.0,4404.187192118226
ez-greedy,1.0,62.0,4766.358974358975
ez-greedy,1.0,63.0,4758.656716417911
ez-greedy,1.0,64.0,4879.540229885058
ez-greedy,1.0,65.0,5072.433862433863
ez-greedy,1.0,66.0,4869.639175257732
ez-greedy,1.0,67.0,4702.886597938144
ez-greedy,1.0,68.0,4904.739583333333
ez-greedy,1.0,69.0,5075.691489361702
ez-greedy,1.0,70.0,4640.700636942675
ez-greedy,1.0,71.0,4899.844559585492
ez-greedy,1.0,72.0,5011.210526315789
ez-greedy,1.0,73.0,4814.896907216495
ez-greedy,1.0,74.0,4790.567010309278
ez-greedy,1.0,75.0,5117.021276595745
ez-greedy,1.0,76.0,5139.784946236559
ez-greedy,1.0,77.0,5639.1620111731845
ez-greedy,1.0,78.0,5232.849462365592
ez-greedy,1.0,79.0,5255.4838709677415
ez-greedy,1.0,80.0,5726.7597765363125
ez-greedy,1.0,81.0,5216.021505376344
ez-greedy,1.0,82.0,5618.611111111111
ez-greedy,1.0,83.0,5464.918032786885
ez-greedy,1.0,84.0,5736.055555555556
ez-greedy,1.0,85.0,5548.186813186813
ez-greedy,1.0,86.0,5726.722222222223
ez-greedy,1.0,87.0,5439.347826086957
ez-greedy,1.0,88.0,5564.175824175824
ez-greedy,1.0,89.0,5336.538461538462
ez-greedy,1.0,90.0,5584.285714285715
ez-greedy,1.0,91.0,5686.8156424581
ez-greedy,1.0,92.0,5505.193370165746
ez-greedy,1.0,93.0,5756.988636363636
ez-greedy,1.0,94.0,5771.91011235955
ez-greedy,1.0,95.0,5746.949152542373
ez-greedy,1.0,96.0,5817.471910112359
ez-greedy,1.0,97.0,6434.638554216867
ez-greedy,1.0,98.0,6060.867052023122
ez-greedy,1.0,99.0,6057.719298245615
ez-greedy,2.0,0.0,73.69668246445498
ez-greedy,2.0,1.0,255.4320987654321
ez-greedy,2.0,2.0,274.1095890410959
ez-greedy,2.0,3.0,468.78688524590166
ez-greedy,2.0,4.0,986.1035422343324
ez-greedy,2.0,5.0,1326.8035190615835
ez-greedy,2.0,6.0,1461.9584569732938
ez-greedy,2.0,7.0,1577.659574468085
ez-greedy,2.0,8.0,1694.7854785478548
ez-greedy,2.0,9.0,1789.3265993265993
ez-greedy,2.0,10.0,1776.6296296296296
ez-greedy,2.0,11.0,1889.1275167785232
ez-greedy,2.0,12.0,2157.028112449799
ez-greedy,2.0,13.0,3033.9655172413795
ez-greedy,2.0,14.0,3654.5754716981137
ez-greedy,2.0,15.0,3751.563981042654
ez-greedy,2.0,16.0,3833.221153846154
ez-greedy,2.0,17.0,3878.009478672986
ez-greedy,2.0,18.0,3900.380952380952
ez-greedy,2.0,19.0,4110.588235294118
ez-greedy,2.0,20.0,4078.048780487805
ez-greedy,2.0,21.0,4112.718446601942
ez-greedy,2.0,22.0,4184.5812807881775
ez-greedy,2.0,23.0,4148.676470588235
ez-greedy,2.0,24.0,4176.078431372549
ez-greedy,2.0,25.0,4455.7360406091375
ez-greedy,2.0,26.0,4459.796954314721
ez-greedy,2.0,27.0,4503.737373737374
ez-greedy,2.0,28.0,4713.917525773196
ez-greedy,2.0,29.0,4549.035532994923
ez-greedy,2.0,30.0,4554.051282051282
ez-greedy,2.0,31.0,4589.641025641025
ez-greedy,2.0,32.0,4850.9473684210525
ez-greedy,2.0,33.0,4999.786096256685
ez-greedy,2.0,34.0,5010.374331550802
ez-greedy,2.0,35.0,4702.938144329897
ez-greedy,2.0,36.0,4639.289340101523
ez-greedy,2.0,37.0,5000.486486486487
ez-greedy,2.0,38.0,5230.384615384615
ez-greedy,2.0,39.0,5179.289617486339
ez-greedy,2.0,40.0,5121.505376344087
ez-greedy,2.0,41.0,5353.5
ez-greedy,2.0,42.0,5143.978494623656
ez-greedy,2.0,43.0,5415.944444444444
ez-greedy,2.0,44.0,5466.022099447514
ez-greedy,2.0,45.0,6422.1556886227545
ez-greedy,2.0,46.0,6096.279069767442
ez-greedy,2.0,47.0,6526.993865030675
ez-greedy,2.0,48.0,6421.556886227545
ez-greedy,2.0,49.0,6848.385093167702
ez-greedy,2.0,50.0,6712.83950617284
ez-greedy,2.0,51.0,6794.0123456790125
ez-greedy,2.0,52.0,6977.421383647798
ez-greedy,2.0,53.0,6706.234567901234
ez-greedy,2.0,54.0,6580.65868263473
ez-greedy,2.0,55.0,6986.8125
ez-greedy,2.0,56.0,6825.925925925926
ez-greedy,2.0,57.0,6712.743902439024
ez-greedy,2.0,58.0,6626.666666666667
ez-greedy,2.0,59.0,6700.0
ez-greedy,2.0,60.0,7031.5625
ez-greedy,2.0,61.0,7184.088050314465
ez-greedy,2.0,62.0,6700.487804878048
ez-greedy,2.0,63.0,7084.33962264151
ez-greedy,2.0,64.0,6735.398773006135
ez-greedy,2.0,65.0,6721.779141104295
ez-greedy,2.0,66.0,6795.182926829269
ez-greedy,2.0,67.0,7033.765432098766
ez-greedy,2.0,68.0,6974.5
ez-greedy,2.0,69.0,7276.708860759493
ez-greedy,2.0,70.0,7139.25
ez-greedy,2.0,71.0,6842.699386503067
ez-greedy,2.0,72.0,7040.25
ez-greedy,2.0,73.0,7197.106918238994
ez-greedy,2.0,74.0,7103.860759493671
ez-greedy,2.0,75.0,7324.276729559749
ez-greedy,2.0,76.0,6924.049079754601
ez-greedy,2.0,77.0,7274.713375796178
ez-greedy,2.0,78.0,7093.105590062112
ez-greedy,2.0,79.0,7100.56338028169
ez-greedy,2.0,80.0,6845.864197530864
ez-greedy,2.0,81.0,6778.780487804878
ez-greedy,2.0,82.0,7056.981132075472
ez-greedy,2.0,83.0,7106.5
ez-greedy,2.0,84.0,7280.817610062893
ez-greedy,2.0,85.0,7126.329113924051
ez-greedy,2.0,86.0,6856.481481481482
ez-greedy,2.0,87.0,6848.40490797546
ez-greedy,2.0,88.0,6818.680555555556
ez-greedy,2.0,89.0,7264.394904458599
ez-greedy,2.0,90.0,7511.168831168831
ez-greedy,2.0,91.0,7679.934210526316
ez-greedy,2.0,92.0,7085.094339622641
ez-greedy,2.0,93.0,7010.443037974684
ez-greedy,2.0,94.0,6805.061728395061
ez-greedy,2.0,95.0,7241.282051282052
ez-greedy,2.0,96.0,7226.233766233766
ez-greedy,2.0,97.0,7184.012738853503
ez-greedy,2.0,98.0,7143.653846153846
ez-greedy,2.0,99.0,7952.108843537415
noisy,0.0,0.0,135.146804835924
noisy,0.0,1.0,419.7043010752688
noisy,0.0,2.0,806.7251461988304
noisy,0.0,3.0,1386.095238095238
noisy,0.0,4.0,1689.2307692307693
noisy,0.0,5.0,1705.2547770700637
noisy,0.0,6.0,2530.449438202247
noisy,0.0,7.0,3555.535714285714
noisy,0.0,8.0,3685.0660792951535
noisy,0.0,9.0,3870.09009009009
noisy,0.0,10.0,3997.2602739726026
noisy,0.0,11.0,4282.757009345794
noisy,0.0,12.0,4401.047619047619
noisy,0.0,13.0,4255.821596244132
noisy,0.0,14.0,4349.047619047619
noisy,0.0,15.0,4601.26213592233
noisy,0.0,16.0,4704.009900990099
noisy,0.0,17.0,4976.130653266332
noisy,0.0,18.0,4893.585858585859
noisy,0.0,19.0,5118.010204081633
noisy,0.0,20.0,5244.278350515464
noisy,0.0,21.0,5242.020725388601
noisy,0.0,22.0,6058.96174863388
noisy,0.0,23.0,6338.156424581006
noisy,0.0,24.0,6239.010989010989
noisy,0.0,25.0,6204.065934065934
noisy,0.0,26.0,6383.722222222223
noisy,0.0,27.0,6875.172413793103
noisy,0.0,28.0,6788.045977011494
noisy,0.0,29.0,6385.921787709497
noisy,0.0,30.0,6361.318681318681
noisy,0.0,31.0,6910.285714285715
noisy,0.0,32.0,6898.971428571429
noisy,0.0,33.0,6853.542857142857
noisy,0.0,34.0,6913.6
noisy,0.0,35.0,7023.197674418605
noisy,0.0,36.0,7075.7558139534885
noisy,0.0,37.0,7220.058139534884
noisy,0.0,38.0,7118.323699421965
noisy,0.0,39.0,6981.771428571428
noisy,0.0,40.0,7400.179640718563
noisy,0.0,41.0,7090.7558139534885
noisy,0.0,42.0,7068.604651162791
noisy,0.0,43.0,6829.604519774011
noisy,0.0,44.0,7071.445086705202
noisy,0.0,45.0,7356.705882352941
noisy,0.0,46.0,7317.692307692308
noisy,0.0,47.0,7782.804878048781
noisy,0.0,48.0,7388.273809523809
noisy,0.0,49.0,7351.89349112426
noisy,0.0,50.0,7036.081871345029
noisy,0.0,51.0,6925.747126436781
noisy,0.0,52.0,6616.590909090909
noisy,0.0,53.0,7090.994152046784
noisy,0.0,54.0,7786.073619631902
noisy,0.0,55.0,7538.1325301204815
noisy,0.0,56.0,7578.170731707317
noisy,0.0,57.0,7598.121212121212
noisy,0.0,58.0,7080.877192982456
noisy,0.0,59.0,7081.117647058823
noisy,0.0,60.0,6615.371428571429
noisy,0.0,61.0,6990.529411764706
noisy,0.0,62.0,7226.449704142012
noisy,0.0,63.0,7124.819277108434
noisy,0.0,64.0,7034.131736526946
noisy,0.0,65.0,6607.737226277372
noisy,0.0,66.0,6997.321428571428
noisy,0.0,67.0,7006.4473684210525
noisy,0.0,68.0,7372.073170731707
noisy,0.0,69.0,7190.0
noisy,0.0,70.0,7049.621212121212
noisy,0.0,71.0,6933.1578947368425
noisy,0.0,72.0,6577.28813559322
noisy,0.0,73.0,7235.227272727273
noisy,0.0,74.0,7266.890243902439
noisy,0.0,75.0,7165.266666666666
noisy,0.0,76.0,7539.074074074074
noisy,0.0,77.0,6731.184210526316
noisy,0.0,78.0,7454.417177914111
noisy,0.0,79.0,7349.634146341464
noisy,0.0,80.0,7372.727272727273
noisy,0.0,81.0,7181.212121212121
noisy,0.0,82.0,7340.0
noisy,0.0,83.0,6999.2
noisy,0.0,84.0,6728.35294117647
noisy,0.0,85.0,6737.703703703704
noisy,0.0,86.0,7156.717557251908
noisy,0.0,87.0,6390.215827338129
noisy,0.0,88.0,6281.949685534592
noisy,0.0,89.0,6705.029239766081
noisy,0.0,90.0,6986.666666666667
noisy,0.0,91.0,7006.547619047619
noisy,0.0,92.0,6785.490196078431
noisy,0.0,93.0,7323.59756097561
noisy,0.0,94.0,7011.686746987952
noisy,0.0,95.0,7041.266666666666
noisy,0.0,96.0,7441.234567901234
noisy,0.0,97.0,7220.969696969697
noisy,0.0,98.0,6932.84023668639
noisy,0.0,99.0,7612.83950617284
noisy,1.0,0.0,146.31487889273356
noisy,1.0,1.0,330.7708779443255
noisy,1.0,2.0,588.3068783068783
noisy,1.0,3.0,1151.0493827160494
noisy,1.0,4.0,1575.4266211604097
noisy,1.0,5.0,2312.416356877324
noisy,1.0,6.0,3267.89029535865
noisy,1.0,7.0,3560.0442477876104
noisy,1.0,8.0,3421.754385964912
noisy,1.0,9.0,3433.5652173913045
noisy,1.0,10.0,3600.521739130435
noisy,1.0,11.0,3740.995670995671
noisy,1.0,12.0,3799.911894273128
noisy,1.0,13.0,3820.438596491228
noisy,1.0,14.0,3769.779735682819
noisy,1.0,15.0,3795.777777777778
noisy,1.0,16.0,3818.423423423424
noisy,1.0,17.0,3784.117647058824
noisy,1.0,18.0,3772.522123893805
noisy,1.0,19.0,3749.5594713656383
noisy,1.0,20.0,3794.5333333333338
noisy,1.0,21.0,3824.027149321267
noisy,1.0,22.0,3892.072072072072
noisy,1.0,23.0,3885.3811659192825
noisy,1.0,24.0,3890.752212389381
noisy,1.0,25.0,3969.241071428571
noisy,1.0,26.0,3855.688888888889
noisy,1.0,27.0,3959.9103139013455
noisy,1.0,28.0,3965.803571428571
noisy,1.0,29.0,4067.181818181818
noisy,1.0,30.0,4024.5454545454554
noisy,1.0,31.0,3953.0666666666666
noisy,1.0,32.0,4031.711711711712
noisy,1.0,33.0,3989.502262443439
noisy,1.0,34.0,3995.339366515837
noisy,1.0,35.0,4052.443438914027
noisy,1.0,36.0,4136.118721461187
noisy,1.0,37.0,4099.266055045871
noisy,1.0,38.0,4093.041474654378
noisy,1.0,39.0,4308.1516587677725
noisy,1.0,40.0,4364.575471698113
noisy,1.0,41.0,4309.116279069767
noisy,1.0,42.0,4420.478468899521
noisy,1.0,43.0,4269.861111111111
noisy,1.0,44.0,4335.446009389671
noisy,1.0,45.0,4362.264150943396
noisy,1.0,46.0,4248.139534883721
noisy,1.0,47.0,4339.581395348837
noisy,1.0,48.0,4313.116279069767
noisy,1.0,49.0,4514.497607655502
noisy,1.0,50.0,4604.223300970873
noisy,1.0,51.0,5119.794871794872
noisy,1.0,52.0,5258.756476683938
noisy,1.0,53.0,5341.210526315789
noisy,1.0,54.0,5033.686868686868
noisy,1.0,55.0,4848.811881188119
noisy,1.0,56.0,5229.942857142857
noisy,1.0,57.0,5561.755319148936
noisy,1.0,58.0,5309.175257731959
noisy,1.0,59.0,5525.684210526316
noisy,1.0,60.0,5486.875
noisy,1.0,61.0,5689.623655913979
noisy,1.0,62.0,5770.6349206349205
noisy,1.0,63.0,5434.764397905759
noisy,1.0,64.0,5960.70652173913
noisy,1.0,65.0,5672.1875
noisy,1.0,66.0,6090.333333333333
noisy,1.0,67.0,5818.510638297872
noisy,1.0,68.0,5866.521739130435
noisy,1.0,69.0,5686.719576719577
noisy,1.0,70.0,6219.836065573771
noisy,1.0,71.0,5578.848167539267
noisy,1.0,72.0,5703.227513227514
noisy,1.0,73.0,5769.308510638298
noisy,1.0,74.0,5836.310160427807
noisy,1.0,75.0,5409.005235602094
noisy,1.0,76.0,5805.376344086021
noisy,1.0,77.0,5830.860215053764
noisy,1.0,78.0,5638.9473684210525
noisy,1.0,79.0,5591.780104712042
noisy,1.0,80.0,5485.340314136126
noisy,1.0,81.0,5786.666666666667
noisy,1.0,82.0,5508.808290155441
noisy,1.0,83.0,5526.596858638744
noisy,1.0,84.0,5778.3422459893045
noisy,1.0,85.0,5746.382978723404
noisy,1.0,86.0,5630.058823529412
noisy,1.0,87.0,5559.10994764398
noisy,1.0,88.0,5603.385416666667
noisy,1.0,89.0,5528.659793814433
noisy,1.0,90.0,5690.520833333333
noisy,1.0,91.0,6217.666666666667
noisy,1.0,92.0,5884.27027027027
noisy,1.0,93.0,6098.516483516483
noisy,1.0,94.0,5651.308900523561
noisy,1.0,95.0,5655.368421052632
noisy,1.0,96.0,5648.010471204188
noisy,1.0,97.0,5875.294117647059
noisy,1.0,98.0,5918.315217391304
noisy,1.0,99.0,5948.532608695652
noisy,2.0,0.0,153.84313725490196
noisy,2.0,1.0,265.0755939524838
noisy,2.0,2.0,736.1473087818697
noisy,2.0,3.0,1275.979381443299
noisy,2.0,4.0,1968.6802030456847
noisy,2.0,5.0,2539.1620111731845
noisy,2.0,6.0,2682.8571428571427
noisy,2.0,7.0,2814.88
noisy,2.0,8.0,2844.4615384615386
noisy,2.0,9.0,2972.0779220779223
noisy,2.0,10.0,3211.85
noisy,2.0,11.0,3513.10502283105
noisy,2.0,12.0,3447.3303167420813
noisy,2.0,13.0,3558.0
noisy,2.0,14.0,3434.0654205607475
noisy,2.0,15.0,3565.2380952380954
noisy,2.0,16.0,3668.6666666666665
noisy,2.0,17.0,3634.481132075472
noisy,2.0,18.0,3875.048543689321
noisy,2.0,19.0,3720.1869158878494
noisy,2.0,20.0,3681.0185185185182
noisy,2.0,21.0,3696.2844036697247
noisy,2.0,22.0,3842.336448598131
noisy,2.0,23.0,3799.4736842105262
noisy,2.0,24.0,3798.403755868545
noisy,2.0,25.0,3825.774647887324
noisy,2.0,26.0,3838.72037914692
noisy,2.0,27.0,3876.214953271028
noisy,2.0,28.0,3822.4651162790697
noisy,2.0,29.0,3876.509433962264
noisy,2.0,30.0,3871.6203703703695
noisy,2.0,31.0,3841.0232558139537
noisy,2.0,32.0,4020.422535211267
noisy,2.0,33.0,3891.933962264151
noisy,2.0,34.0,4045.8536585365855
noisy,2.0,35.0,4009.857142857142
noisy,2.0,36.0,4020.66037735849
noisy,2.0,37.0,4128.203883495145
noisy,2.0,38.0,4165.194174757282
noisy,2.0,39.0,4330.735294117647
noisy,2.0,40.0,4290.637254901961
noisy,2.0,41.0,4420.248756218905
noisy,2.0,42.0,4568.472906403941
noisy,2.0,43.0,4863.19587628866
noisy,2.0,44.0,4755.306122448979
noisy,2.0,45.0,4820.301507537689
noisy,2.0,46.0,5192.1875
noisy,2.0,47.0,5001.701030927835
noisy,2.0,48.0,5271.526315789473
noisy,2.0,49.0,5451.086956521739
noisy,2.0,50.0,5571.878453038674
noisy,2.0,51.0,5367.989130434783
noisy,2.0,52.0,5588.0
noisy,2.0,53.0,5786.300578034682
noisy,2.0,54.0,5767.657142857143
noisy,2.0,55.0,5587.0
noisy,2.0,56.0,5941.040462427745
noisy,2.0,57.0,5982.5
noisy,2.0,58.0,5837.371428571429
noisy,2.0,59.0,6254.583333333333
noisy,2.0,60.0,5613.146067415731
noisy,2.0,61.0,5601.049723756906
noisy,2.0,62.0,6076.470588235294
noisy,2.0,63.0,5754.067796610169
noisy,2.0,64.0,5926.551724137931
noisy,2.0,65.0,5738.926553672316
noisy,2.0,66.0,6055.087719298245
noisy,2.0,67.0,5981.387283236994
noisy,2.0,68.0,6394.523809523809
noisy,2.0,69.0,6132.5
noisy,2.0,70.0,6220.591715976331
noisy,2.0,71.0,5999.707602339181
noisy,2.0,72.0,6124.176470588235
noisy,2.0,73.0,6604.121212121212
noisy,2.0,74.0,6225.028901734104
noisy,2.0,75.0,6553.846153846154
noisy,2.0,76.0,6139.482758620689
noisy,2.0,77.0,6209.883720930233
noisy,2.0,78.0,5963.236994219653
noisy,2.0,79.0,6590.484848484848
noisy,2.0,80.0,6325.476190476191
noisy,2.0,81.0,6982.327044025157
noisy,2.0,82.0,6394.497041420118
noisy,2.0,83.0,6825.432098765432
noisy,2.0,84.0,7226.496815286624
noisy,2.0,85.0,7893.576158940397
noisy,2.0,86.0,7611.895424836602
noisy,2.0,87.0,7275.06329113924
noisy,2.0,88.0,7645.519480519481
noisy,2.0,89.0,7717.987012987013
noisy,2.0,90.0,7505.909090909091
noisy,2.0,91.0,7815.394736842105
noisy,2.0,92.0,7175.8125
noisy,2.0,93.0,7601.582733812949
noisy,2.0,94.0,7730.789473684211
noisy,2.0,95.0,7718.300653594772
noisy,2.0,96.0,7641.623376623376
noisy,2.0,97.0,7941.2
noisy,2.0,98.0,7996.82119205298
noisy,2.0,99.0,7560.649350649351
boltzmann,0.0,0.0,88.75816993464052
boltzmann,0.0,1.0,387.3484848484849
boltzmann,0.0,2.0,675.0964187327824
boltzmann,0.0,3.0,1594.5205479452054
boltzmann,0.0,4.0,2704.756097560976
boltzmann,0.0,5.0,3314.102564102564
boltzmann,0.0,6.0,3767.80269058296
boltzmann,0.0,7.0,4018.4375
boltzmann,0.0,8.0,4169.324324324324
boltzmann,0.0,9.0,4300.509259259259
boltzmann,0.0,10.0,3894.0625
boltzmann,0.0,11.0,3726.8558951965065
boltzmann,0.0,12.0,3970.133928571429
boltzmann,0.0,13.0,4147.798165137615
boltzmann,0.0,14.0,4103.394495412844
boltzmann,0.0,15.0,4245.069767441861
boltzmann,0.0,16.0,4339.626168224299
boltzmann,0.0,17.0,4356.96682464455
boltzmann,0.0,18.0,4548.701923076923
boltzmann,0.0,19.0,4518.743961352657
boltzmann,0.0,20.0,4600.148514851485
boltzmann,0.0,21.0,4462.367149758454
boltzmann,0.0,22.0,4380.909090909091
boltzmann,0.0,23.0,4650.495049504951
boltzmann,0.0,24.0,4820.65
boltzmann,0.0,25.0,4920.816326530612
boltzmann,0.0,26.0,4962.205128205128
boltzmann,0.0,27.0,5186.321243523316
boltzmann,0.0,28.0,5318.586387434555
boltzmann,0.0,29.0,5081.4358974358975
boltzmann,0.0,30.0,5450.585106382979
boltzmann,0.0,31.0,5176.354166666667
boltzmann,0.0,32.0,5309.9473684210525
boltzmann,0.0,33.0,5159.53125
boltzmann,0.0,34.0,5149.322916666667
boltzmann,0.0,35.0,5340.31746031746
boltzmann,0.0,36.0,5029.540816326531
boltzmann,0.0,37.0,4936.414141414141
boltzmann,0.0,38.0,5028.877551020408
boltzmann,0.0,39.0,5019.132653061224
boltzmann,0.0,40.0,5062.436548223351
boltzmann,0.0,41.0,5049.5360824742265
boltzmann,0.0,42.0,4986.122448979592
boltzmann,0.0,43.0,4996.461538461538
boltzmann,0.0,44.0,4965.252525252526
boltzmann,0.0,45.0,5325.8421052631575
boltzmann,0.0,46.0,4832.562814070352
boltzmann,0.0,47.0,4915.37688442211
boltzmann,0.0,48.0,4993.179487179487
boltzmann,0.0,49.0,4903.91959798995
boltzmann,0.0,50.0,5029.314285714286
boltzmann,0.0,51.0,5083.092783505154
boltzmann,0.0,52.0,5001.128205128205
boltzmann,0.0,53.0,5282.631578947368
boltzmann,0.0,54.0,5381.702127659574
boltzmann,0.0,55.0,5236.631578947368
boltzmann,0.0,56.0,5198.795811518325
boltzmann,0.0,57.0,4993.48717948718
boltzmann,0.0,58.0,5197.905759162304
boltzmann,0.0,59.0,5132.953367875648
boltzmann,0.0,60.0,5139.329896907217
boltzmann,0.0,61.0,5378.8359788359785
boltzmann,0.0,62.0,5329.36507936508
boltzmann,0.0,63.0,5399.414893617021
boltzmann,0.0,64.0,5011.243523316062
boltzmann,0.0,65.0,5285.585106382979
boltzmann,0.0,66.0,5263.068783068783
boltzmann,0.0,67.0,5225.235602094241
boltzmann,0.0,68.0,5427.849462365592
boltzmann,0.0,69.0,5747.142857142857
boltzmann,0.0,70.0,5568.108108108108
boltzmann,0.0,71.0,5793.388888888889
boltzmann,0.0,72.0,5569.83870967742
boltzmann,0.0,73.0,5690.274725274725
boltzmann,0.0,74.0,5854.0
boltzmann,0.0,75.0,5548.695652173913
boltzmann,0.0,76.0,5882.6815642458105
boltzmann,0.0,77.0,5874.134078212291
boltzmann,0.0,78.0,5787.055555555556
boltzmann,0.0,79.0,5755.901639344263
boltzmann,0.0,80.0,6224.022988505747
boltzmann,0.0,81.0,6296.878612716763
boltzmann,0.0,82.0,6311.264367816092
boltzmann,0.0,83.0,5954.943820224719
boltzmann,0.0,84.0,6077.840909090909
boltzmann,0.0,85.0,6108.806818181818
boltzmann,0.0,86.0,6297.906976744186
boltzmann,0.0,87.0,6404.210526315789
boltzmann,0.0,88.0,6339.884393063584
boltzmann,0.0,89.0,6080.681818181818
boltzmann,0.0,90.0,6396.878612716763
boltzmann,0.0,91.0,6248.78612716763
boltzmann,0.0,92.0,6468.411764705882
boltzmann,0.0,93.0,6549.823529411765
boltzmann,0.0,94.0,6457.076023391813
boltzmann,0.0,95.0,6029.774011299435
boltzmann,0.0,96.0,6595.764705882353
boltzmann,0.0,97.0,6620.6547619047615
boltzmann,0.0,98.0,6788.502994011976
boltzmann,0.0,99.0,6359.710982658959
boltzmann,1.0,0.0,88.18780889621087
boltzmann,1.0,1.0,676.3104325699745
boltzmann,1.0,2.0,1716.5454545454545
boltzmann,1.0,3.0,2458.7747035573125
boltzmann,1.0,4.0,3169.2916666666665
boltzmann,1.0,5.0,3390.125523012552
boltzmann,1.0,6.0,3489.6186440677966
boltzmann,1.0,7.0,3735.3246753246754
boltzmann,1.0,8.0,3910.177777777778
boltzmann,1.0,9.0,4042.217194570136
boltzmann,1.0,10.0,4000.135746606335
boltzmann,1.0,11.0,4005.60538116592
boltzmann,1.0,12.0,4088.0841121495328
boltzmann,1.0,13.0,4218.285714285715
boltzmann,1.0,14.0,4244.951923076923
boltzmann,1.0,15.0,4240.235849056604
boltzmann,1.0,16.0,4455.049019607844
boltzmann,1.0,17.0,4235.84541062802
boltzmann,1.0,18.0,4302.048780487805
boltzmann,1.0,19.0,4185.142857142857
boltzmann,1.0,20.0,4235.454545454545
boltzmann,1.0,21.0,4486.5
boltzmann,1.0,22.0,4741.969696969697
boltzmann,1.0,23.0,5122.978723404255
boltzmann,1.0,24.0,5054.1578947368425
boltzmann,1.0,25.0,5049.89417989418
boltzmann,1.0,26.0,5022.408376963351
boltzmann,1.0,27.0,5184.75935828877
boltzmann,1.0,28.0,5031.458333333333
boltzmann,1.0,29.0,4927.512953367876
boltzmann,1.0,30.0,5192.765957446809
boltzmann,1.0,31.0,5302.043010752688
boltzmann,1.0,32.0,5188.288770053476
boltzmann,1.0,33.0,5262.620320855615
boltzmann,1.0,34.0,5506.902173913043
boltzmann,1.0,35.0,5377.608695652174
boltzmann,1.0,36.0,5542.486187845304
boltzmann,1.0,37.0,5662.011173184357
boltzmann,1.0,38.0,5893.542857142857
boltzmann,1.0,39.0,5555.85635359116
boltzmann,1.0,40.0,5666.833333333333
boltzmann,1.0,41.0,5909.261363636364
boltzmann,1.0,42.0,6037.528735632184
boltzmann,1.0,43.0,5775.0282485875705
boltzmann,1.0,44.0,5767.514124293785
boltzmann,1.0,45.0,5769.1194968553455
boltzmann,1.0,46.0,5801.581920903955
boltzmann,1.0,47.0,5641.179775280899
boltzmann,1.0,48.0,5535.911602209945
boltzmann,1.0,49.0,5703.70786516854
boltzmann,1.0,50.0,5982.0
boltzmann,1.0,51.0,6199.0
boltzmann,1.0,52.0,6422.994011976048
boltzmann,1.0,53.0,5943.988439306359
boltzmann,1.0,54.0,6190.635838150289
boltzmann,1.0,55.0,6229.761904761905
boltzmann,1.0,56.0,5693.540372670807
boltzmann,1.0,57.0,6429.101796407185
boltzmann,1.0,58.0,6450.060240963855
boltzmann,1.0,59.0,6334.583333333333
boltzmann,1.0,60.0,6160.650887573965
boltzmann,1.0,61.0,6077.441860465116
boltzmann,1.0,62.0,6255.266272189349
boltzmann,1.0,63.0,6338.802395209581
boltzmann,1.0,64.0,6334.4047619047615
boltzmann,1.0,65.0,6451.566265060241
boltzmann,1.0,66.0,6437.409638554217
boltzmann,1.0,67.0,6734.074074074074
boltzmann,1.0,68.0,6390.595238095239
boltzmann,1.0,69.0,6760.496894409938
boltzmann,1.0,70.0,6525.722891566265
boltzmann,1.0,71.0,6787.222222222223
boltzmann,1.0,72.0,6384.550898203593
boltzmann,1.0,73.0,6405.988023952096
boltzmann,1.0,74.0,6688.036809815951
boltzmann,1.0,75.0,6820.5
boltzmann,1.0,76.0,6921.242236024845
boltzmann,1.0,77.0,7277.354838709677
boltzmann,1.0,78.0,6903.417721518988
boltzmann,1.0,79.0,6965.345911949686
boltzmann,1.0,80.0,6903.821656050955
boltzmann,1.0,81.0,6932.025316455696
boltzmann,1.0,82.0,7037.025316455696
boltzmann,1.0,83.0,6941.572327044025
boltzmann,1.0,84.0,6938.1875
boltzmann,1.0,85.0,7137.579617834395
boltzmann,1.0,86.0,7098.407643312102
boltzmann,1.0,87.0,7042.721518987341
boltzmann,1.0,88.0,7518.571428571428
boltzmann,1.0,89.0,7238.28025477707
boltzmann,1.0,90.0,7108.169014084507
boltzmann,1.0,91.0,7120.0
boltzmann,1.0,92.0,6845.864197530864
boltzmann,1.0,93.0,7155.15923566879
boltzmann,1.0,94.0,7323.896103896104
boltzmann,1.0,95.0,7652.847682119205
boltzmann,1.0,96.0,7383.766233766234
boltzmann,1.0,97.0,7570.78431372549
boltzmann,1.0,98.0,7281.98717948718
boltzmann,1.0,99.0,7660.4
boltzmann,2.0,0.0,84.96784565916398
boltzmann,2.0,1.0,341.8502202643172
boltzmann,2.0,2.0,542.08
boltzmann,2.0,3.0,1127.9545454545455
boltzmann,2.0,4.0,2805.0207468879667
boltzmann,2.0,5.0,3566.271929824561
boltzmann,2.0,6.0,3648.761061946903
boltzmann,2.0,7.0,3772.2368421052633
boltzmann,2.0,8.0,3726.8888888888887
boltzmann,2.0,9.0,3612.4454148471614
boltzmann,2.0,10.0,3814.133333333333
boltzmann,2.0,11.0,3835.0884955752217
boltzmann,2.0,12.0,3857.544642857142
boltzmann,2.0,13.0,3999.864864864865
boltzmann,2.0,14.0,3917.837837837838
boltzmann,2.0,15.0,4232.056074766355
boltzmann,2.0,16.0,4328.773584905661
boltzmann,2.0,17.0,4593.04347826087
boltzmann,2.0,18.0,4633.725490196079
boltzmann,2.0,19.0,4572.585365853659
boltzmann,2.0,20.0,4752.068965517241
boltzmann,2.0,21.0,4590.390243902439
boltzmann,2.0,22.0,4656.237623762377
boltzmann,2.0,23.0,4561.796116504855
boltzmann,2.0,24.0,4575.490196078431
boltzmann,2.0,25.0,4542.270531400966
boltzmann,2.0,26.0,4700.841584158416
boltzmann,2.0,27.0,4655.221674876847
boltzmann,2.0,28.0,4775.20202020202
boltzmann,2.0,29.0,4616.764705882353
boltzmann,2.0,30.0,4796.262626262626
boltzmann,2.0,31.0,4653.725490196079
boltzmann,2.0,32.0,4784.393939393939
boltzmann,2.0,33.0,4747.777777777777
boltzmann,2.0,34.0,4746.65
boltzmann,2.0,35.0,4541.5763546798025
boltzmann,2.0,36.0,4663.618090452262
boltzmann,2.0,37.0,4791.116751269035
boltzmann,2.0,38.0,4787.908163265306
boltzmann,2.0,39.0,4915.618556701031
boltzmann,2.0,40.0,4797.025641025641
boltzmann,2.0,41.0,4858.81443298969
boltzmann,2.0,42.0,4985.641025641025
boltzmann,2.0,43.0,4671.111111111111
boltzmann,2.0,44.0,4926.580310880829
boltzmann,2.0,45.0,5164.052631578948
boltzmann,2.0,46.0,4945.412371134021
boltzmann,2.0,47.0,5330.540540540541
boltzmann,2.0,48.0,5320.63829787234
boltzmann,2.0,49.0,5233.650793650793
boltzmann,2.0,50.0,5255.24064171123
boltzmann,2.0,51.0,5600.437158469946
boltzmann,2.0,52.0,5615.189189189189
boltzmann,2.0,53.0,5545.967741935484
boltzmann,2.0,54.0,5579.39226519337
boltzmann,2.0,55.0,5794.438202247191
boltzmann,2.0,56.0,5755.494505494506
boltzmann,2.0,57.0,5762.857142857143
boltzmann,2.0,58.0,5970.393258426966
boltzmann,2.0,59.0,6253.238636363636
boltzmann,2.0,60.0,5762.888888888889
boltzmann,2.0,61.0,6080.254777070064
boltzmann,2.0,62.0,6533.2467532467535
boltzmann,2.0,63.0,6332.949640287769
boltzmann,2.0,64.0,6356.5161290322585
boltzmann,2.0,65.0,6520.414201183432
boltzmann,2.0,66.0,6486.518518518518
boltzmann,2.0,67.0,6627.820512820513
boltzmann,2.0,68.0,6785.416666666667
boltzmann,2.0,69.0,6114.571428571428
boltzmann,2.0,70.0,6392.601156069364
boltzmann,2.0,71.0,6644.502923976608
boltzmann,2.0,72.0,6349.87012987013
boltzmann,2.0,73.0,6036.079545454545
boltzmann,2.0,74.0,6535.111111111111
boltzmann,2.0,75.0,6632.03488372093
boltzmann,2.0,76.0,6732.678571428572
boltzmann,2.0,77.0,6616.011904761905
boltzmann,2.0,78.0,6782.533333333334
boltzmann,2.0,79.0,6796.25
boltzmann,2.0,80.0,6889.161676646707
boltzmann,2.0,81.0,6759.940476190476
boltzmann,2.0,82.0,6517.411764705882
boltzmann,2.0,83.0,6716.213017751479
boltzmann,2.0,84.0,6442.727272727273
boltzmann,2.0,85.0,6409.364161849711
boltzmann,2.0,86.0,6724.761904761905
boltzmann,2.0,87.0,6520.526315789473
boltzmann,2.0,88.0,6842.060606060606
boltzmann,2.0,89.0,6479.605263157895
boltzmann,2.0,90.0,6749.556962025316
boltzmann,2.0,91.0,6262.426035502958
boltzmann,2.0,92.0,6717.259259259259
boltzmann,2.0,93.0,6885.533333333334
boltzmann,2.0,94.0,6707.529411764706
boltzmann,2.0,95.0,6781.87969924812
boltzmann,2.0,96.0,6888.802395209581
boltzmann,2.0,97.0,7151.863354037268
boltzmann,2.0,98.0,6973.333333333333
boltzmann,2.0,99.0,6834.638554216867
vpd,0.0,0.0,390.5405405405405
vpd,0.0,1.0,1304.8623853211009
vpd,0.0,2.0,2604.21875
vpd,0.0,3.0,3223.1147540983607
vpd,0.0,4.0,3346.822033898305
vpd,0.0,5.0,3365.897435897436
vpd,0.0,6.0,3373.7872340425533
vpd,0.0,7.0,3580.5627705627708
vpd,0.0,8.0,3497.9741379310344
vpd,0.0,9.0,3426.793248945148
vpd,0.0,10.0,3413.446808510638
vpd,0.0,11.0,3368.601694915254
vpd,0.0,12.0,3548.961038961039
vpd,0.0,13.0,4040.8796296296296
vpd,0.0,14.0,4515.931372549019
vpd,0.0,15.0,4590.731707317073
vpd,0.0,16.0,4848.592964824121
vpd,0.0,17.0,4691.194029850746
vpd,0.0,18.0,4940.927835051546
vpd,0.0,19.0,4801.725888324873
vpd,0.0,20.0,5134.329896907217
vpd,0.0,21.0,5746.524064171123
vpd,0.0,22.0,5587.421052631579
vpd,0.0,23.0,5699.521276595745
vpd,0.0,24.0,5582.592592592592
vpd,0.0,25.0,5641.526315789473
vpd,0.0,26.0,5763.101604278075
vpd,0.0,27.0,6234.505494505494
vpd,0.0,28.0,5885.351351351352
vpd,0.0,29.0,6123.005464480874
vpd,0.0,30.0,6486.723163841808
vpd,0.0,31.0,5987.228260869565
vpd,0.0,32.0,6072.108108108108
vpd,0.0,33.0,6186.775956284153
vpd,0.0,34.0,6072.950819672131
vpd,0.0,35.0,7042.616279069767
vpd,0.0,36.0,6581.751412429378
vpd,0.0,37.0,6587.415730337079
vpd,0.0,38.0,6366.333333333333
vpd,0.0,39.0,6455.754189944134
vpd,0.0,40.0,5875.454545454545
vpd,0.0,41.0,6964.682080924856
vpd,0.0,42.0,6528.3050847457625
vpd,0.0,43.0,6279.944444444444
vpd,0.0,44.0,6833.352272727273
vpd,0.0,45.0,6658.418079096045
vpd,0.0,46.0,6660.571428571428
vpd,0.0,47.0,6661.551724137931
vpd,0.0,48.0,6833.314285714286
vpd,0.0,49.0,6520.614525139665
vpd,0.0,50.0,6636.779661016949
vpd,0.0,51.0,6781.363636363636
vpd,0.0,52.0,6698.361581920904
vpd,0.0,53.0,6646.497175141243
vpd,0.0,54.0,6473.812154696133
vpd,0.0,55.0,6999.479768786127
vpd,0.0,56.0,6715.561797752809
vpd,0.0,57.0,6715.681818181818
vpd,0.0,58.0,7077.017543859649
vpd,0.0,59.0,6850.635838150289
vpd,0.0,60.0,6466.348314606742
vpd,0.0,61.0,6495.393258426966
vpd,0.0,62.0,6760.914285714286
vpd,0.0,63.0,6575.454545454545
vpd,0.0,64.0,6781.791907514451
vpd,0.0,65.0,6568.342857142857
vpd,0.0,66.0,6992.209302325581
vpd,0.0,67.0,6788.901734104046
vpd,0.0,68.0,6698.068181818182
vpd,0.0,69.0,6593.785310734464
vpd,0.0,70.0,6734.712643678161
vpd,0.0,71.0,6443.8983050847455
vpd,0.0,72.0,6640.284090909091
vpd,0.0,73.0,7120.058479532164
vpd,0.0,74.0,6611.257142857143
vpd,0.0,75.0,6618.114285714286
vpd,0.0,76.0,6625.4857142857145
vpd,0.0,77.0,6772.222222222223
vpd,0.0,78.0,6632.471264367816
vpd,0.0,79.0,6684.19540229885
vpd,0.0,80.0,6900.0
vpd,0.0,81.0,6750.348837209303
vpd,0.0,82.0,6923.216374269005
vpd,0.0,83.0,6894.588235294118
vpd,0.0,84.0,6878.35294117647
vpd,0.0,85.0,6806.046511627907
vpd,0.0,86.0,7046.863905325444
vpd,0.0,87.0,6728.953488372093
vpd,0.0,88.0,6869.235294117647
vpd,0.0,89.0,6907.692307692308
vpd,0.0,90.0,7309.698795180723
vpd,0.0,91.0,6838.304093567252
vpd,0.0,92.0,6818.837209302325
vpd,0.0,93.0,7020.473372781065
vpd,0.0,94.0,6859.824561403509
vpd,0.0,95.0,7170.357142857143
vpd,0.0,96.0,6863.764705882353
vpd,0.0,97.0,6979.821428571428
vpd,0.0,98.0,6902.470588235294
vpd,0.0,99.0,6920.175438596491
vpd,1.0,0.0,158.88127853881278
vpd,1.0,1.0,459.93055555555554
vpd,1.0,2.0,854.21875
vpd,1.0,3.0,1240.821428571429
vpd,1.0,4.0,1443.2775919732442
vpd,1.0,5.0,1644.5849802371542
vpd,1.0,6.0,1573.809523809524
vpd,1.0,7.0,1704.1528239202655
vpd,1.0,8.0,1915.2469135802469
vpd,1.0,9.0,2190.5392156862745
vpd,1.0,10.0,2797.3809523809523
vpd,1.0,11.0,3258.587570621469
vpd,1.0,12.0,3486.839378238342
vpd,1.0,13.0,3531.5656565656564
vpd,1.0,14.0,3580.773195876289
vpd,1.0,15.0,3715.0925925925926
vpd,1.0,16.0,4004.158878504673
vpd,1.0,17.0,4127.725118483412
vpd,1.0,18.0,4305.490196078431
vpd,1.0,19.0,4713.333333333333
vpd,1.0,20.0,4753.585858585859
vpd,1.0,21.0,4798.298969072165
vpd,1.0,22.0,5066.686046511628
vpd,1.0,23.0,5036.282722513089
vpd,1.0,24.0,5332.787878787879
vpd,1.0,25.0,5944.571428571428
vpd,1.0,26.0,6316.6863905325445
vpd,1.0,27.0,6659.638554216867
vpd,1.0,28.0,6668.292682926829
vpd,1.0,29.0,6738.580246913581
vpd,1.0,30.0,6625.217391304348
vpd,1.0,31.0,6856.149068322981
vpd,1.0,32.0,6886.918238993711
vpd,1.0,33.0,7141.069182389937
vpd,1.0,34.0,7219.620253164557
vpd,1.0,35.0,7210.25
vpd,1.0,36.0,7376.139240506329
vpd,1.0,37.0,7406.025641025641
vpd,1.0,38.0,7349.294871794872
vpd,1.0,39.0,7836.887417218543
vpd,1.0,40.0,7726.666666666667
vpd,1.0,41.0,7955.933333333333
vpd,1.0,42.0,7705.9477124183
vpd,1.0,43.0,7287.452229299363
vpd,1.0,44.0,7823.157894736843
vpd,1.0,45.0,7917.5
vpd,1.0,46.0,8212.066666666668
vpd,1.0,47.0,8284.533333333333
vpd,1.0,48.0,8317.985074626866
vpd,1.0,49.0,8100.1973684210525
vpd,1.0,50.0,8492.0
vpd,1.0,51.0,7979.867549668874
vpd,1.0,52.0,8328.322147651006
vpd,1.0,53.0,8240.067567567568
vpd,1.0,54.0,8355.510204081633
vpd,1.0,55.0,8402.585034013606
vpd,1.0,56.0,8536.712328767124
vpd,1.0,57.0,8600.416666666666
vpd,1.0,58.0,8349.383561643835
vpd,1.0,59.0,8427.793103448275
vpd,1.0,60.0,8525.138888888889
vpd,1.0,61.0,8914.892086330936
vpd,1.0,62.0,8195.510204081633
vpd,1.0,63.0,8470.413793103447
vpd,1.0,64.0,8128.581081081081
vpd,1.0,65.0,8615.724137931034
vpd,1.0,66.0,8809.510489510489
vpd,1.0,67.0,8447.364864864865
vpd,1.0,68.0,8706.083916083917
vpd,1.0,69.0,8950.140845070422
vpd,1.0,70.0,8458.75
vpd,1.0,71.0,8603.356643356643
vpd,1.0,72.0,8862.605633802817
vpd,1.0,73.0,8499.793103448275
vpd,1.0,74.0,7778.815789473684
vpd,1.0,75.0,8162.040816326531
vpd,1.0,76.0,8478.055555555555
vpd,1.0,77.0,8569.929577464789
vpd,1.0,78.0,8468.611111111111
vpd,1.0,79.0,8715.984251968504
vpd,1.0,80.0,8720.857142857143
vpd,1.0,81.0,8658.642857142857
vpd,1.0,82.0,8329.097222222223
vpd,1.0,83.0,8363.75
vpd,1.0,84.0,8367.986111111111
vpd,1.0,85.0,8255.34351145038
vpd,1.0,86.0,8235.172413793103
vpd,1.0,87.0,8420.774647887323
vpd,1.0,88.0,8244.861111111111
vpd,1.0,89.0,8591.27659574468
vpd,1.0,90.0,8799.280575539568
vpd,1.0,91.0,8191.439393939394
vpd,1.0,92.0,8374.153846153846
vpd,1.0,93.0,8218.872180451128
vpd,1.0,94.0,8275.692307692309
vpd,1.0,95.0,7836.446280991736
vpd,1.0,96.0,7848.222222222223
vpd,1.0,97.0,8243.611111111111
vpd,1.0,98.0,8609.370078740158
vpd,1.0,99.0,8347.708333333334
vpd,2.0,0.0,187.99019607843132
vpd,2.0,1.0,510.51630434782606
vpd,2.0,2.0,878.121546961326
vpd,2.0,3.0,1270.2229299363055
vpd,2.0,4.0,1309.5625
vpd,2.0,5.0,1457.373417721519
vpd,2.0,6.0,1580.1592356687895
vpd,2.0,7.0,1926.8027210884352
vpd,2.0,8.0,2542.979797979798
vpd,2.0,9.0,3085.9715639810424
vpd,2.0,10.0,3448.7892376681616
vpd,2.0,11.0,3604.590909090909
vpd,2.0,12.0,3689.598214285714
vpd,2.0,13.0,3668.248847926267
vpd,2.0,14.0,3890.3703703703695
vpd,2.0,15.0,3733.6529680365297
vpd,2.0,16.0,3975.860465116279
vpd,2.0,17.0,4117.571428571428
vpd,2.0,18.0,4433.645320197044
vpd,2.0,19.0,4592.1
vpd,2.0,20.0,4655.9
vpd,2.0,21.0,4722.222222222223
vpd,2.0,22.0,4890.0
vpd,2.0,23.0,5251.871657754011
vpd,2.0,24.0,5214.946808510638
vpd,2.0,25.0,5222.6984126984125
vpd,2.0,26.0,5713.631284916201
vpd,2.0,27.0,5566.373626373626
vpd,2.0,28.0,5674.388888888889
vpd,2.0,29.0,5639.226519337017
vpd,2.0,30.0,5548.186813186813
vpd,2.0,31.0,5694.888888888889
vpd,2.0,32.0,5982.114285714286
vpd,2.0,33.0,5712.290502793296
vpd,2.0,34.0,5680.614525139665
vpd,2.0,35.0,5889.827586206897
vpd,2.0,36.0,5702.640449438202
vpd,2.0,37.0,5953.505747126437
vpd,2.0,38.0,5838.465909090909
vpd,2.0,39.0,6054.502923976608
vpd,2.0,40.0,5818.850574712644
vpd,2.0,41.0,5791.988636363636
vpd,2.0,42.0,5850.459770114942
vpd,2.0,43.0,5986.860465116279
vpd,2.0,44.0,6144.4378698224855
vpd,2.0,45.0,5675.593220338983
vpd,2.0,46.0,5884.228571428572
vpd,2.0,47.0,5864.5142857142855
vpd,2.0,48.0,5940.346820809248
vpd,2.0,49.0,6207.261904761905
vpd,2.0,50.0,6058.011695906433
vpd,2.0,51.0,6350.914634146341
vpd,2.0,52.0,6033.470588235294
vpd,2.0,53.0,6000.0
vpd,2.0,54.0,6285.714285714285
vpd,2.0,55.0,6012.601156069364
vpd,2.0,56.0,6281.506024096386
vpd,2.0,57.0,6326.526946107784
vpd,2.0,58.0,6166.964285714285
vpd,2.0,59.0,6185.416666666667
vpd,2.0,60.0,6294.3975903614455
vpd,2.0,61.0,6114.082840236686
vpd,2.0,62.0,6610.310559006211
vpd,2.0,63.0,6152.248520710059
vpd,2.0,64.0,6076.176470588235
vpd,2.0,65.0,6411.463414634146
vpd,2.0,66.0,6054.235294117647
vpd,2.0,67.0,6468.036809815951
vpd,2.0,68.0,6441.151515151515
vpd,2.0,69.0,6445.731707317073
vpd,2.0,70.0,6216.047904191617
vpd,2.0,71.0,6302.289156626506
vpd,2.0,72.0,6466.158536585366
vpd,2.0,73.0,6351.515151515152
vpd,2.0,74.0,6495.644171779141
vpd,2.0,75.0,5974.450867052024
vpd,2.0,76.0,6551.463414634146
vpd,2.0,77.0,6040.982658959538
vpd,2.0,78.0,6318.333333333333
vpd,2.0,79.0,6016.783625730995
vpd,2.0,80.0,6058.470588235294
vpd,2.0,81.0,5964.360465116279
vpd,2.0,82.0,5944.127906976744
vpd,2.0,83.0,6036.242774566474
vpd,2.0,84.0,6047.616279069767
vpd,2.0,85.0,6550.609756097561
vpd,2.0,86.0,6043.895348837209
vpd,2.0,87.0,6329.822485207101
vpd,2.0,88.0,6173.546511627907
vpd,2.0,89.0,6160.344827586207
vpd,2.0,90.0,6315.664739884393
vpd,2.0,91.0,6623.636363636364
vpd,2.0,92.0,6622.095808383234
vpd,2.0,93.0,6039.378531073447
vpd,2.0,94.0,6551.616766467066
vpd,2.0,95.0,6202.71676300578
vpd,2.0,96.0,6338.176470588235
vpd,2.0,97.0,6707.682926829269
vpd,2.0,98.0,5943.220338983051
vpd,2.0,99.0,6508.165680473373
simhash,0.0,0.0,264.5598194130925
simhash,0.0,1.0,545.9079283887468
simhash,0.0,2.0,1359.6529968454258
simhash,0.0,3.0,2485.9126984126983
simhash,0.0,4.0,2884.674796747968
simhash,0.0,5.0,3358.1545064377683
simhash,0.0,6.0,3690.582959641255
simhash,0.0,7.0,3701.511111111111
simhash,0.0,8.0,3713.2300884955753
simhash,0.0,9.0,3780.446428571429
simhash,0.0,10.0,3757.488986784141
simhash,0.0,11.0,3939.733333333333
simhash,0.0,12.0,3770.1769911504425
simhash,0.0,13.0,3528.7772925764198
simhash,0.0,14.0,3705.535714285714
simhash,0.0,15.0,3740.711111111111
simhash,0.0,16.0,3796.846846846847
simhash,0.0,17.0,3883.484162895927
simhash,0.0,18.0,3891.216216216216
simhash,0.0,19.0,3771.479820627803
simhash,0.0,20.0,3769.776785714286
simhash,0.0,21.0,4021.0045662100456
simhash,0.0,22.0,4017.614678899082
simhash,0.0,23.0,4002.318181818182
simhash,0.0,24.0,4040.045662100456
simhash,0.0,25.0,4312.790697674419
simhash,0.0,26.0,4247.373271889401
simhash,0.0,27.0,4379.069767441861
simhash,0.0,28.0,4154.5161290322585
simhash,0.0,29.0,4347.5
simhash,0.0,30.0,4417.630331753555
simhash,0.0,31.0,4214.392523364486
simhash,0.0,32.0,4249.857142857143
simhash,0.0,33.0,4481.274509803921
simhash,0.0,34.0,4653.960396039604
simhash,0.0,35.0,4733.080808080808
simhash,0.0,36.0,5091.243523316062
simhash,0.0,37.0,5010.515463917526
simhash,0.0,38.0,4995.128205128205
simhash,0.0,39.0,5145.833333333333
simhash,0.0,40.0,5436.648936170212
simhash,0.0,41.0,6089.322033898305
simhash,0.0,42.0,6289.310344827586
simhash,0.0,43.0,6140.795454545455
simhash,0.0,44.0,6093.728813559322
simhash,0.0,45.0,6148.685714285714
simhash,0.0,46.0,6421.520467836257
simhash,0.0,47.0,6364.418604651163
simhash,0.0,48.0,6372.690058479532
simhash,0.0,49.0,6175.43352601156
simhash,0.0,50.0,6421.052631578948
simhash,0.0,51.0,6616.547619047619
simhash,0.0,52.0,6748.848484848485
simhash,0.0,53.0,6829.698795180723
simhash,0.0,54.0,6847.484662576687
simhash,0.0,55.0,6792.743902439024
simhash,0.0,56.0,6920.061728395061
simhash,0.0,57.0,6555.147928994083
simhash,0.0,58.0,6845.182926829269
simhash,0.0,59.0,6995.123456790124
simhash,0.0,60.0,7158.944099378882
simhash,0.0,61.0,7375.094339622641
simhash,0.0,62.0,7753.741935483871
simhash,0.0,63.0,7177.222222222223
simhash,0.0,64.0,7303.4375
simhash,0.0,65.0,7617.371794871795
simhash,0.0,66.0,7628.333333333333
simhash,0.0,67.0,7691.818181818182
simhash,0.0,68.0,7720.193548387097
simhash,0.0,69.0,7591.146496815287
simhash,0.0,70.0,7858.571428571428
simhash,0.0,71.0,7451.012658227848
simhash,0.0,72.0,7812.258064516129
simhash,0.0,73.0,7997.908496732026
simhash,0.0,74.0,7956.883116883117
simhash,0.0,75.0,7921.548387096775
simhash,0.0,76.0,7577.53164556962
simhash,0.0,77.0,7525.03144654088
simhash,0.0,78.0,7554.125
simhash,0.0,79.0,7958.376623376624
simhash,0.0,80.0,7794.84076433121
simhash,0.0,81.0,8138.235294117647
simhash,0.0,82.0,7963.896103896104
simhash,0.0,83.0,8200.921052631578
simhash,0.0,84.0,7724.649681528663
simhash,0.0,85.0,8352.51655629139
simhash,0.0,86.0,8003.548387096775
simhash,0.0,87.0,7712.955974842767
simhash,0.0,88.0,8080.522875816993
simhash,0.0,89.0,7949.032258064516
simhash,0.0,90.0,8020.779220779221
simhash,0.0,91.0,8075.816993464052
simhash,0.0,92.0,7885.705128205128
simhash,0.0,93.0,8072.129032258064
simhash,0.0,94.0,8062.402597402597
simhash,0.0,95.0,7524.375
simhash,0.0,96.0,8107.032258064516
simhash,0.0,97.0,8067.142857142857
simhash,0.0,98.0,8107.337662337663
simhash,0.0,99.0,7831.146496815287
simhash,1.0,0.0,172.52587991718426
simhash,1.0,1.0,477.8611111111111
simhash,1.0,2.0,665.75
simhash,1.0,3.0,1234.0764331210191
simhash,1.0,4.0,2138.5546875
simhash,1.0,5.0,3081.5151515151515
simhash,1.0,6.0,3073.093220338983
simhash,1.0,7.0,3100.677966101695
simhash,1.0,8.0,3188.5169491525426
simhash,1.0,9.0,3263.333333333333
simhash,1.0,10.0,3583.711790393013
simhash,1.0,11.0,3680.973451327434
simhash,1.0,12.0,3726.25
simhash,1.0,13.0,3800.502512562814
simhash,1.0,14.0,3656.491228070176
simhash,1.0,15.0,3736.188340807175
simhash,1.0,16.0,3814.20814479638
simhash,1.0,17.0,3865.225225225225
simhash,1.0,18.0,3833.6486486486488
simhash,1.0,19.0,3920.863636363637
simhash,1.0,20.0,3934.155251141553
simhash,1.0,21.0,3914.818181818182
simhash,1.0,22.0,3902.181818181818
simhash,1.0,23.0,3978.110599078341
simhash,1.0,24.0,4177.793427230047
simhash,1.0,25.0,3981.181818181818
simhash,1.0,26.0,4301.042654028436
simhash,1.0,27.0,4210.917874396136
simhash,1.0,28.0,4353.028846153846
simhash,1.0,29.0,4354.509803921569
simhash,1.0,30.0,4661.4
simhash,1.0,31.0,4593.103448275862
simhash,1.0,32.0,4749.238578680203
simhash,1.0,33.0,4898.426395939086
simhash,1.0,34.0,4508.725490196079
simhash,1.0,35.0,5081.09375
simhash,1.0,36.0,5016.683937823835
simhash,1.0,37.0,5048.90052356021
simhash,1.0,38.0,5052.094240837696
simhash,1.0,39.0,5198.783068783069
simhash,1.0,40.0,5361.243243243243
simhash,1.0,41.0,5335.595238095239
simhash,1.0,42.0,5361.945945945946
simhash,1.0,43.0,5257.248677248677
simhash,1.0,44.0,5278.3422459893045
simhash,1.0,45.0,5214.787234042553
simhash,1.0,46.0,5248.526315789473
simhash,1.0,47.0,5044.53125
simhash,1.0,48.0,5240.0
simhash,1.0,49.0,5050.315789473684
simhash,1.0,50.0,5485.85635359116
simhash,1.0,51.0,5292.095808383234
simhash,1.0,52.0,5353.459459459459
simhash,1.0,53.0,5419.151515151515
simhash,1.0,54.0,5344.0
simhash,1.0,55.0,5107.076023391813
simhash,1.0,56.0,5311.0204081632655
simhash,1.0,57.0,5177.619047619048
simhash,1.0,58.0,5468.956043956044
simhash,1.0,59.0,5380.376344086021
simhash,1.0,60.0,5488.20652173913
simhash,1.0,61.0,5311.122994652406
simhash,1.0,62.0,5600.219780219781
simhash,1.0,63.0,5419.675675675676
simhash,1.0,64.0,5640.274725274725
simhash,1.0,65.0,5797.597765363129
simhash,1.0,66.0,5680.666666666667
simhash,1.0,67.0,5659.8351648351645
simhash,1.0,68.0,5461.505376344087
simhash,1.0,69.0,5429.032258064516
simhash,1.0,70.0,5565.054945054945
simhash,1.0,71.0,5640.883977900552
simhash,1.0,72.0,5980.628571428571
simhash,1.0,73.0,5483.791208791209
simhash,1.0,74.0,5788.74213836478
simhash,1.0,75.0,5927.873563218391
simhash,1.0,76.0,5946.0115606936415
simhash,1.0,77.0,5628.444444444444
simhash,1.0,78.0,5824.545454545455
simhash,1.0,79.0,5765.852272727273
simhash,1.0,80.0,5672.888888888889
simhash,1.0,81.0,5948.448275862069
simhash,1.0,82.0,5460.055248618784
simhash,1.0,83.0,5506.393442622951
simhash,1.0,84.0,5717.094972067039
simhash,1.0,85.0,6048.430232558139
simhash,1.0,86.0,6173.117647058823
simhash,1.0,87.0,5592.802197802198
simhash,1.0,88.0,6092.529411764706
simhash,1.0,89.0,5841.885714285714
simhash,1.0,90.0,5985.555555555556
simhash,1.0,91.0,5811.657142857143
simhash,1.0,92.0,5981.686046511628
simhash,1.0,93.0,5918.908045977011
simhash,1.0,94.0,5951.569767441861
simhash,1.0,95.0,6097.202380952381
simhash,1.0,96.0,5875.549132947976
simhash,1.0,97.0,6368.493975903614
simhash,1.0,98.0,5809.306358381503
simhash,1.0,99.0,5875.542857142857
simhash,2.0,0.0,153.6
simhash,2.0,1.0,488.3783783783784
simhash,2.0,2.0,861.5616438356165
simhash,2.0,3.0,1199.9696048632218
simhash,2.0,4.0,1306.219512195122
simhash,2.0,5.0,1588.271186440678
simhash,2.0,6.0,2126.765799256505
simhash,2.0,7.0,2910.9349593495936
simhash,2.0,8.0,3262.264957264957
simhash,2.0,9.0,3427.304347826087
simhash,2.0,10.0,3361.837606837607
simhash,2.0,11.0,3604.867256637168
simhash,2.0,12.0,3717.1300448430497
simhash,2.0,13.0,3696.133333333333
simhash,2.0,14.0,3766.3274336283184
simhash,2.0,15.0,3943.9366515837114
simhash,2.0,16.0,3817.3991031390137
simhash,2.0,17.0,4034.883720930232
simhash,2.0,18.0,4039.585253456221
simhash,2.0,19.0,4189.56937799043
simhash,2.0,20.0,4305.0
simhash,2.0,21.0,4503.823529411765
simhash,2.0,22.0,4621.8536585365855
simhash,2.0,23.0,4626.502463054188
simhash,2.0,24.0,4649.509803921569
simhash,2.0,25.0,4928.316326530612
simhash,2.0,26.0,4604.019607843137
simhash,2.0,27.0,4856.363636363636
simhash,2.0,28.0,4647.142857142857
simhash,2.0,29.0,4948.324873096447
simhash,2.0,30.0,4563.203883495145
simhash,2.0,31.0,4760.348258706467
simhash,2.0,32.0,4621.317073170731
simhash,2.0,33.0,4649.40594059406
simhash,2.0,34.0,4658.1592039801
simhash,2.0,35.0,4947.179487179487
simhash,2.0,36.0,4848.333333333333
simhash,2.0,37.0,5002.371134020618
simhash,2.0,38.0,5181.361256544503
simhash,2.0,39.0,5267.234042553191
simhash,2.0,40.0,4985.876288659794
simhash,2.0,41.0,5039.21875
simhash,2.0,42.0,4678.1
simhash,2.0,43.0,5236.894736842105
simhash,2.0,44.0,5231.368421052632
simhash,2.0,45.0,5063.626943005182
simhash,2.0,46.0,5084.322916666667
simhash,2.0,47.0,5067.720207253886
simhash,2.0,48.0,5274.1578947368425
simhash,2.0,49.0,5321.010638297872
simhash,2.0,50.0,5342.139037433155
simhash,2.0,51.0,5192.916666666667
simhash,2.0,52.0,5252.169312169312
simhash,2.0,53.0,5232.774869109948
simhash,2.0,54.0,5251.798941798942
simhash,2.0,55.0,5238.473684210527
simhash,2.0,56.0,5213.597883597884
simhash,2.0,57.0,5444.139784946236
simhash,2.0,58.0,5336.808510638298
simhash,2.0,59.0,5498.3422459893045
simhash,2.0,60.0,5678.524590163935
simhash,2.0,61.0,5451.702127659574
simhash,2.0,62.0,5641.311475409836
simhash,2.0,63.0,5764.065934065934
simhash,2.0,64.0,5652.054054054054
simhash,2.0,65.0,5492.659574468085
simhash,2.0,66.0,5677.955801104972
simhash,2.0,67.0,5656.195652173913
simhash,2.0,68.0,5374.179894179894
simhash,2.0,69.0,5322.894736842105
simhash,2.0,70.0,5152.020725388601
simhash,2.0,71.0,5530.268817204301
simhash,2.0,72.0,6156.25
simhash,2.0,73.0,6367.1511627906975
simhash,2.0,74.0,5967.388888888889
simhash,2.0,75.0,5759.016393442623
simhash,2.0,76.0,5790.327868852459
simhash,2.0,77.0,5901.823204419889
simhash,2.0,78.0,5715.978260869565
simhash,2.0,79.0,6111.136363636364
simhash,2.0,80.0,6052.372881355932
simhash,2.0,81.0,5848.08988764045
simhash,2.0,82.0,6425.178571428572
simhash,2.0,83.0,6561.686746987952
simhash,2.0,84.0,7754.834437086092
simhash,2.0,85.0,7556.322580645161
simhash,2.0,86.0,8555.56338028169
simhash,2.0,87.0,8134.693877551021
simhash,2.0,88.0,8005.704697986577
simhash,2.0,89.0,8316.438356164384
simhash,2.0,90.0,7808.013245033113
simhash,2.0,91.0,8642.097902097903
simhash,2.0,92.0,8059.455782312925
simhash,2.0,93.0,7662.894736842105
simhash,2.0,94.0,8061.824324324324
simhash,2.0,95.0,8056.216216216216
simhash,2.0,96.0,8257.074829931973
simhash,2.0,97.0,7902.4
simhash,2.0,98.0,8255.13698630137
simhash,2.0,99.0,8196.734693877552
vpd_simhash,0.0,0.0,138.53333333333333
vpd_simhash,0.0,1.0,420.7875894988067
vpd_simhash,0.0,2.0,619.5629820051414
vpd_simhash,0.0,3.0,1105.479876160991
vpd_simhash,0.0,4.0,1344.2903225806451
vpd_simhash,0.0,5.0,1496.6775244299674
vpd_simhash,0.0,6.0,1635.016722408027
vpd_simhash,0.0,7.0,1578.1993569131832
vpd_simhash,0.0,8.0,1692.885245901639
vpd_simhash,0.0,9.0,1862.8813559322032
vpd_simhash,0.0,10.0,2446.498054474708
vpd_simhash,0.0,11.0,2830.901639344262
vpd_simhash,0.0,12.0,3457.6303317535544
vpd_simhash,0.0,13.0,3806.067415730337
vpd_simhash,0.0,14.0,3767.824074074074
vpd_simhash,0.0,15.0,3885.694444444444
vpd_simhash,0.0,16.0,3888.232558139535
vpd_simhash,0.0,17.0,4084.784688995215
vpd_simhash,0.0,18.0,4216.699029126214
vpd_simhash,0.0,19.0,4527.4
vpd_simhash,0.0,20.0,4372.926829268293
vpd_simhash,0.0,21.0,4607.878787878788
vpd_simhash,0.0,22.0,4802.102564102564
vpd_simhash,0.0,23.0,4724.432989690722
vpd_simhash,0.0,24.0,4748.697916666667
vpd_simhash,0.0,25.0,4733.367875647668
vpd_simhash,0.0,26.0,4947.882352941177
vpd_simhash,0.0,27.0,4713.571428571428
vpd_simhash,0.0,28.0,4891.709844559586
vpd_simhash,0.0,29.0,4622.75
vpd_simhash,0.0,30.0,4995.789473684211
vpd_simhash,0.0,31.0,5489.329608938548
vpd_simhash,0.0,32.0,5212.173913043478
vpd_simhash,0.0,33.0,5373.846153846154
vpd_simhash,0.0,34.0,5173.945945945946
vpd_simhash,0.0,35.0,5168.108108108108
vpd_simhash,0.0,36.0,5105.430107526881
vpd_simhash,0.0,37.0,5264.535519125683
vpd_simhash,0.0,38.0,5408.611111111111
vpd_simhash,0.0,39.0,5381.318681318681
vpd_simhash,0.0,40.0,5409.89010989011
vpd_simhash,0.0,41.0,5432.555555555556
vpd_simhash,0.0,42.0,5704.261363636364
vpd_simhash,0.0,43.0,5519.441340782123
vpd_simhash,0.0,44.0,5234.673913043478
vpd_simhash,0.0,45.0,5503.820224719101
vpd_simhash,0.0,46.0,5792.988505747127
vpd_simhash,0.0,47.0,5592.655367231639
vpd_simhash,0.0,48.0,5779.53488372093
vpd_simhash,0.0,49.0,5418.729281767955
vpd_simhash,0.0,50.0,5492.316384180791
vpd_simhash,0.0,51.0,5466.6292134831465
vpd_simhash,0.0,52.0,5374.364640883978
vpd_simhash,0.0,53.0,5503.351955307263
vpd_simhash,0.0,54.0,5556.875
vpd_simhash,0.0,55.0,5481.787709497206
vpd_simhash,0.0,56.0,5602.485875706215
vpd_simhash,0.0,57.0,5662.126436781609
vpd_simhash,0.0,58.0,5371.712707182321
vpd_simhash,0.0,59.0,5679.090909090909
vpd_simhash,0.0,60.0,5607.657142857143
vpd_simhash,0.0,61.0,5877.942857142857
vpd_simhash,0.0,62.0,5901.907514450867
vpd_simhash,0.0,63.0,5760.338983050848
vpd_simhash,0.0,64.0,5732.215909090909
vpd_simhash,0.0,65.0,5951.371428571429
vpd_simhash,0.0,66.0,5827.045454545455
vpd_simhash,0.0,67.0,5950.862068965517
vpd_simhash,0.0,68.0,6147.953216374269
vpd_simhash,0.0,69.0,6562.530120481928
vpd_simhash,0.0,70.0,6138.245614035088
vpd_simhash,0.0,71.0,6165.813953488372
vpd_simhash,0.0,72.0,6774.171779141105
vpd_simhash,0.0,73.0,6808.414634146341
vpd_simhash,0.0,74.0,6611.130952380952
vpd_simhash,0.0,75.0,7175.786163522012
vpd_simhash,0.0,76.0,7044.905660377359
vpd_simhash,0.0,77.0,6794.390243902439
vpd_simhash,0.0,78.0,7157.106918238994
vpd_simhash,0.0,79.0,6703.333333333333
vpd_simhash,0.0,80.0,6741.165644171779
vpd_simhash,0.0,81.0,6818.159509202454
vpd_simhash,0.0,82.0,7199.113924050633
vpd_simhash,0.0,83.0,6986.273291925466
vpd_simhash,0.0,84.0,6641.137724550898
vpd_simhash,0.0,85.0,7144.96855345912
vpd_simhash,0.0,86.0,7598.75816993464
vpd_simhash,0.0,87.0,7430.967741935484
vpd_simhash,0.0,88.0,7108.3125
vpd_simhash,0.0,89.0,7835.986842105263
vpd_simhash,0.0,90.0,7445.414012738854
vpd_simhash,0.0,91.0,7277.405063291139
vpd_simhash,0.0,92.0,7423.333333333333
vpd_simhash,0.0,93.0,7110.9375
vpd_simhash,0.0,94.0,7883.892617449665
vpd_simhash,0.0,95.0,7879.047619047619
vpd_simhash,0.0,96.0,8174.86301369863
vpd_simhash,0.0,97.0,8670.071942446044
vpd_simhash,0.0,98.0,8502.152777777777
vpd_simhash,0.0,99.0,8532.836879432623
vpd_simhash,1.0,0.0,245.43388429752065
vpd_simhash,1.0,1.0,582.0466321243523
vpd_simhash,1.0,2.0,1351.029900332226
vpd_simhash,1.0,3.0,1684.5744680851064
vpd_simhash,1.0,4.0,1965.3429602888089
vpd_simhash,1.0,5.0,2093.80073800738
vpd_simhash,1.0,6.0,2124.584980237154
vpd_simhash,1.0,7.0,2337.558139534884
vpd_simhash,1.0,8.0,2257.302904564315
vpd_simhash,1.0,9.0,2450.913043478261
vpd_simhash,1.0,10.0,2551.592920353982
vpd_simhash,1.0,11.0,2810.5508474576272
vpd_simhash,1.0,12.0,2875.458333333333
vpd_simhash,1.0,13.0,2963.6666666666665
vpd_simhash,1.0,14.0,3235.544554455445
vpd_simhash,1.0,15.0,3444.090909090909
vpd_simhash,1.0,16.0,3615.077720207254
vpd_simhash,1.0,17.0,3694.6666666666665
vpd_simhash,1.0,18.0,3827.416267942583
vpd_simhash,1.0,19.0,3901.83962264151
vpd_simhash,1.0,20.0,4036.135265700483
vpd_simhash,1.0,21.0,4328.308457711443
vpd_simhash,1.0,22.0,4572.731958762886
vpd_simhash,1.0,23.0,5664.080459770115
vpd_simhash,1.0,24.0,5764.022988505747
vpd_simhash,1.0,25.0,6508.2208588957055
vpd_simhash,1.0,26.0,6547.592592592592
vpd_simhash,1.0,27.0,6532.453987730061
vpd_simhash,1.0,28.0,6774.099378881988
vpd_simhash,1.0,29.0,6781.666666666667
vpd_simhash,1.0,30.0,6846.832298136646
vpd_simhash,1.0,31.0,7228.987341772152
vpd_simhash,1.0,32.0,7456.346153846154
vpd_simhash,1.0,33.0,7513.974358974359
vpd_simhash,1.0,34.0,7680.645161290323
vpd_simhash,1.0,35.0,7411.88679245283
vpd_simhash,1.0,36.0,7608.910256410257
vpd_simhash,1.0,37.0,7740.519480519481
vpd_simhash,1.0,38.0,8048.169934640523
vpd_simhash,1.0,39.0,7838.636363636364
vpd_simhash,1.0,40.0,7836.883116883117
vpd_simhash,1.0,41.0,8323.288590604026
vpd_simhash,1.0,42.0,8514.527027027027
vpd_simhash,1.0,43.0,8101.788079470199
vpd_simhash,1.0,44.0,8531.632653061224
vpd_simhash,1.0,45.0,8371.073825503356
vpd_simhash,1.0,46.0,9109.72027972028
vpd_simhash,1.0,47.0,8598.783783783783
vpd_simhash,1.0,48.0,8225.921052631578
vpd_simhash,1.0,49.0,8735.238095238095
vpd_simhash,1.0,50.0,8643.716216216217
vpd_simhash,1.0,51.0,9052.847222222224
vpd_simhash,1.0,52.0,8910.48275862069
vpd_simhash,1.0,53.0,8525.374149659863
vpd_simhash,1.0,54.0,8919.310344827587
vpd_simhash,1.0,55.0,8782.602739726028
vpd_simhash,1.0,56.0,8732.721088435374
vpd_simhash,1.0,57.0,8769.387755102041
vpd_simhash,1.0,58.0,8440.066666666668
vpd_simhash,1.0,59.0,8815.616438356165
vpd_simhash,1.0,60.0,8713.401360544218
vpd_simhash,1.0,61.0,9204.647887323945
vpd_simhash,1.0,62.0,8698.648648648648
vpd_simhash,1.0,63.0,9050.97902097902
vpd_simhash,1.0,64.0,8300.131578947368
vpd_simhash,1.0,65.0,8920.410958904109
vpd_simhash,1.0,66.0,8833.265306122448
vpd_simhash,1.0,67.0,9013.03448275862
vpd_simhash,1.0,68.0,8164.83660130719
vpd_simhash,1.0,69.0,9011.11888111888
vpd_simhash,1.0,70.0,8273.933333333332
vpd_simhash,1.0,71.0,8361.133333333333
vpd_simhash,1.0,72.0,8608.219178082192
vpd_simhash,1.0,73.0,8619.591836734693
vpd_simhash,1.0,74.0,9048.098591549297
vpd_simhash,1.0,75.0,8994.475524475525
vpd_simhash,1.0,76.0,9174.788732394369
vpd_simhash,1.0,77.0,8752.328767123288
vpd_simhash,1.0,78.0,8764.275862068966
vpd_simhash,1.0,79.0,8860.486111111111
vpd_simhash,1.0,80.0,9033.758865248226
vpd_simhash,1.0,81.0,9146.357142857143
vpd_simhash,1.0,82.0,9102.42857142857
vpd_simhash,1.0,83.0,9266.014492753624
vpd_simhash,1.0,84.0,8612.827586206897
vpd_simhash,1.0,85.0,8851.05633802817
vpd_simhash,1.0,86.0,8996.285714285714
vpd_simhash,1.0,87.0,8972.785714285714
vpd_simhash,1.0,88.0,8514.452054794521
vpd_simhash,1.0,89.0,8862.777777777777
vpd_simhash,1.0,90.0,8828.181818181818
vpd_simhash,1.0,91.0,9051.92857142857
vpd_simhash,1.0,92.0,9188.345323741009
vpd_simhash,1.0,93.0,9034.50704225352
vpd_simhash,1.0,94.0,8651.875
vpd_simhash,1.0,95.0,9260.434782608696
vpd_simhash,1.0,96.0,8902.323943661971
vpd_simhash,1.0,97.0,9091.13475177305
vpd_simhash,1.0,98.0,9029.787234042553
vpd_simhash,1.0,99.0,8913.055555555555
vpd_simhash,2.0,0.0,182.29706390328155
vpd_simhash,2.0,1.0,819.0449438202247
vpd_simhash,2.0,2.0,1671.6831683168316
vpd_simhash,2.0,3.0,2944.68992248062
vpd_simhash,2.0,4.0,3302.9918032786886
vpd_simhash,2.0,5.0,3517.0464135021098
vpd_simhash,2.0,6.0,3554.831932773109
vpd_simhash,2.0,7.0,3513.0962343096235
vpd_simhash,2.0,8.0,3534.978723404255
vpd_simhash,2.0,9.0,3569.240506329114
vpd_simhash,2.0,10.0,3697.478632478632
vpd_simhash,2.0,11.0,3921.592920353982
vpd_simhash,2.0,12.0,4026.0633484162895
vpd_simhash,2.0,13.0,4076.697247706422
vpd_simhash,2.0,14.0,4410.236966824645
vpd_simhash,2.0,15.0,4630.735294117647
vpd_simhash,2.0,16.0,4979.545454545455
vpd_simhash,2.0,17.0,5229.015544041451
vpd_simhash,2.0,18.0,5476.417112299465
vpd_simhash,2.0,19.0,5593.675675675676
vpd_simhash,2.0,20.0,5783.204419889503
vpd_simhash,2.0,21.0,5566.1621621621625
vpd_simhash,2.0,22.0,5780.388888888889
vpd_simhash,2.0,23.0,6264.767441860465
vpd_simhash,2.0,24.0,6200.571428571428
vpd_simhash,2.0,25.0,6243.390804597701
vpd_simhash,2.0,26.0,6377.687861271676
vpd_simhash,2.0,27.0,6351.098265895954
vpd_simhash,2.0,28.0,6311.21387283237
vpd_simhash,2.0,29.0,6375.8959537572255
vpd_simhash,2.0,30.0,6526.081871345029
vpd_simhash,2.0,31.0,6443.641618497109
vpd_simhash,2.0,32.0,6260.734463276836
vpd_simhash,2.0,33.0,6329.885057471264
vpd_simhash,2.0,34.0,6393.085714285714
vpd_simhash,2.0,35.0,6434.19540229885
vpd_simhash,2.0,36.0,6727.278106508876
vpd_simhash,2.0,37.0,6671.360946745562
vpd_simhash,2.0,38.0,6535.7558139534885
vpd_simhash,2.0,39.0,6315.028571428571
vpd_simhash,2.0,40.0,6405.574712643678
vpd_simhash,2.0,41.0,6646.64705882353
vpd_simhash,2.0,42.0,6377.28323699422
vpd_simhash,2.0,43.0,6707.048192771084
vpd_simhash,2.0,44.0,6801.317365269461
vpd_simhash,2.0,45.0,6693.431952662722
vpd_simhash,2.0,46.0,6852.891566265061
vpd_simhash,2.0,47.0,6675.416666666667
vpd_simhash,2.0,48.0,6649.704142011834
vpd_simhash,2.0,49.0,6785.357142857143
vpd_simhash,2.0,50.0,6737.15976331361
vpd_simhash,2.0,51.0,7058.802395209581
vpd_simhash,2.0,52.0,7033.630952380952
vpd_simhash,2.0,53.0,7257.69696969697
vpd_simhash,2.0,54.0,7318.475609756098
vpd_simhash,2.0,55.0,7332.0
vpd_simhash,2.0,56.0,7411.341463414634
vpd_simhash,2.0,57.0,7343.69696969697
vpd_simhash,2.0,58.0,7445.975609756098
vpd_simhash,2.0,59.0,7794.402515723271
vpd_simhash,2.0,60.0,7776.875
vpd_simhash,2.0,61.0,7296.829268292683
vpd_simhash,2.0,62.0,7449.1463414634145
vpd_simhash,2.0,63.0,7578.527607361963
vpd_simhash,2.0,64.0,7544.049079754601
vpd_simhash,2.0,65.0,7513.742331288344
vpd_simhash,2.0,66.0,8335.806451612903
vpd_simhash,2.0,67.0,7566.95652173913
vpd_simhash,2.0,68.0,7745.875
vpd_simhash,2.0,69.0,7717.142857142857
vpd_simhash,2.0,70.0,7650.186335403727
vpd_simhash,2.0,71.0,7786.855345911949
vpd_simhash,2.0,72.0,7584.259259259259
vpd_simhash,2.0,73.0,7613.333333333333
vpd_simhash,2.0,74.0,7538.395061728395
vpd_simhash,2.0,75.0,8149.177215189873
vpd_simhash,2.0,76.0,8143.354430379747
vpd_simhash,2.0,77.0,8260.573248407643
vpd_simhash,2.0,78.0,8422.48407643312
vpd_simhash,2.0,79.0,8508.322580645161
vpd_simhash,2.0,80.0,8577.012987012988
vpd_simhash,2.0,81.0,8888.41059602649
vpd_simhash,2.0,82.0,8741.503267973856
vpd_simhash,2.0,83.0,8671.558441558442
vpd_simhash,2.0,84.0,8579.935064935065
vpd_simhash,2.0,85.0,8814.605263157895
vpd_simhash,2.0,86.0,8585.0
vpd_simhash,2.0,87.0,8359.23076923077
vpd_simhash,2.0,88.0,8562.142857142857
vpd_simhash,2.0,89.0,8651.58940397351
vpd_simhash,2.0,90.0,8737.712418300654
vpd_simhash,2.0,91.0,8483.589743589744
vpd_simhash,2.0,92.0,8511.612903225807
vpd_simhash,2.0,93.0,8581.354838709678
vpd_simhash,2.0,94.0,8677.385620915033
vpd_simhash,2.0,95.0,8569.22077922078
vpd_simhash,2.0,96.0,8817.019867549669
vpd_simhash,2.0,97.0,9047.133333333331
vpd_simhash,2.0,98.0,8780.915032679739
vpd_simhash,2.0,99.0,8936.4
vpd_simhash_extended,0.0,0.0,199.42604856512145
vpd_simhash_extended,0.0,1.0,735.8885941644562
vpd_simhash_extended,0.0,2.0,1471.3468013468014
vpd_simhash_extended,0.0,3.0,2137.3863636363635
vpd_simhash_extended,0.0,4.0,2356.5648854961837
vpd_simhash_extended,0.0,5.0,2444.054054054054
vpd_simhash_extended,0.0,6.0,2813.9357429718875
vpd_simhash_extended,0.0,7.0,3307.0886075949365
vpd_simhash_extended,0.0,8.0,3421.68776371308
vpd_simhash_extended,0.0,9.0,3392.995780590717
vpd_simhash_extended,0.0,10.0,3447.296137339056
vpd_simhash_extended,0.0,11.0,3418.913043478261
vpd_simhash_extended,0.0,12.0,3364.7210300429183
vpd_simhash_extended,0.0,13.0,3552.0
vpd_simhash_extended,0.0,14.0,3440.086206896552
vpd_simhash_extended,0.0,15.0,3554.8017621145373
vpd_simhash_extended,0.0,16.0,3658.47533632287
vpd_simhash_extended,0.0,17.0,3761.4545454545455
vpd_simhash_extended,0.0,18.0,3787.00460829493
vpd_simhash_extended,0.0,19.0,3805.272727272727
vpd_simhash_extended,0.0,20.0,3684.434389140272
vpd_simhash_extended,0.0,21.0,3827.990654205608
vpd_simhash_extended,0.0,22.0,3889.444444444444
vpd_simhash_extended,0.0,23.0,3978.2631578947367
vpd_simhash_extended,0.0,24.0,3954.158878504673
vpd_simhash_extended,0.0,25.0,3881.0280373831774
vpd_simhash_extended,0.0,26.0,4133.3490566037735
vpd_simhash_extended,0.0,27.0,4188.047619047619
vpd_simhash_extended,0.0,28.0,4104.086538461538
vpd_simhash_extended,0.0,29.0,4489.40594059406
vpd_simhash_extended,0.0,30.0,4571.206030150754
vpd_simhash_extended,0.0,31.0,4726.142131979696
vpd_simhash_extended,0.0,32.0,4715.076923076923
vpd_simhash_extended,0.0,33.0,4458.05
vpd_simhash_extended,0.0,34.0,4700.153846153846
vpd_simhash_extended,0.0,35.0,4994.84375
vpd_simhash_extended,0.0,36.0,4685.151515151515
vpd_simhash_extended,0.0,37.0,4851.657142857143
vpd_simhash_extended,0.0,38.0,5062.526315789473
vpd_simhash_extended,0.0,39.0,5102.894736842105
vpd_simhash_extended,0.0,40.0,5071.9047619047615
vpd_simhash_extended,0.0,41.0,5282.299465240641
vpd_simhash_extended,0.0,42.0,5219.095744680851
vpd_simhash_extended,0.0,43.0,5257.593582887701
vpd_simhash_extended,0.0,44.0,5166.329787234043
vpd_simhash_extended,0.0,45.0,5483.606557377049
vpd_simhash_extended,0.0,46.0,5389.508196721312
vpd_simhash_extended,0.0,47.0,5260.531914893617
vpd_simhash_extended,0.0,48.0,5430.430107526881
vpd_simhash_extended,0.0,49.0,5754.38202247191
vpd_simhash_extended,0.0,50.0,5466.987951807229
vpd_simhash_extended,0.0,51.0,5328.571428571428
vpd_simhash_extended,0.0,52.0,5307.754010695187
vpd_simhash_extended,0.0,53.0,5549.672131147541
vpd_simhash_extended,0.0,54.0,5370.645161290323
vpd_simhash_extended,0.0,55.0,5497.027027027027
vpd_simhash_extended,0.0,56.0,5366.344086021505
vpd_simhash_extended,0.0,57.0,5637.252747252747
vpd_simhash_extended,0.0,58.0,5588.852459016393
vpd_simhash_extended,0.0,59.0,5706.373626373626
vpd_simhash_extended,0.0,60.0,5863.018867924528
vpd_simhash_extended,0.0,61.0,5832.752808988764
vpd_simhash_extended,0.0,62.0,5204.368421052632
vpd_simhash_extended,0.0,63.0,5745.722222222223
vpd_simhash_extended,0.0,64.0,5992.012578616353
vpd_simhash_extended,0.0,65.0,5843.932584269663
vpd_simhash_extended,0.0,66.0,5808.820224719101
vpd_simhash_extended,0.0,67.0,5572.841530054645
vpd_simhash_extended,0.0,68.0,5254.391534391534
vpd_simhash_extended,0.0,69.0,5530.378378378378
vpd_simhash_extended,0.0,70.0,5864.775280898876
vpd_simhash_extended,0.0,71.0,5742.555555555556
vpd_simhash_extended,0.0,72.0,6053.793103448276
vpd_simhash_extended,0.0,73.0,5884.632768361582
vpd_simhash_extended,0.0,74.0,5606.775956284153
vpd_simhash_extended,0.0,75.0,5528.087431693989
vpd_simhash_extended,0.0,76.0,5982.5842696629215
vpd_simhash_extended,0.0,77.0,5723.922651933702
vpd_simhash_extended,0.0,78.0,5533.478260869565
vpd_simhash_extended,0.0,79.0,5731.767955801105
vpd_simhash_extended,0.0,80.0,5601.555555555556
vpd_simhash_extended,0.0,81.0,5648.156424581006
vpd_simhash_extended,0.0,82.0,5957.840909090909
vpd_simhash_extended,0.0,83.0,5929.497206703911
vpd_simhash_extended,0.0,84.0,5656.722222222223
vpd_simhash_extended,0.0,85.0,5665.388888888889
vpd_simhash_extended,0.0,86.0,5648.563535911602
vpd_simhash_extended,0.0,87.0,5192.765957446809
vpd_simhash_extended,0.0,88.0,5874.494382022472
vpd_simhash_extended,0.0,89.0,5879.775280898876
vpd_simhash_extended,0.0,90.0,5490.163934426229
vpd_simhash_extended,0.0,91.0,5602.622950819672
vpd_simhash_extended,0.0,92.0,5662.888888888889
vpd_simhash_extended,0.0,93.0,5611.325966850829
vpd_simhash_extended,0.0,94.0,5737.808988764045
vpd_simhash_extended,0.0,95.0,5996.214689265536
vpd_simhash_extended,0.0,96.0,5546.902173913043
vpd_simhash_extended,0.0,97.0,5451.405405405405
vpd_simhash_extended,0.0,98.0,5832.102272727273
vpd_simhash_extended,0.0,99.0,5599.508196721312
vpd_simhash_extended,1.0,0.0,168.1456953642384
vpd_simhash_extended,1.0,1.0,482.78125
vpd_simhash_extended,1.0,2.0,870.7977207977208
vpd_simhash_extended,1.0,3.0,1329.4333333333334
vpd_simhash_extended,1.0,4.0,1998.7258687258688
vpd_simhash_extended,1.0,5.0,2797.583333333333
vpd_simhash_extended,1.0,6.0,2999.401709401709
vpd_simhash_extended,1.0,7.0,3028.675213675214
vpd_simhash_extended,1.0,8.0,2928.6382978723404
vpd_simhash_extended,1.0,9.0,3074.364406779661
vpd_simhash_extended,1.0,10.0,3212.314410480349
vpd_simhash_extended,1.0,11.0,3246.2280701754385
vpd_simhash_extended,1.0,12.0,3283.5371179039303
vpd_simhash_extended,1.0,13.0,3441.777777777778
vpd_simhash_extended,1.0,14.0,3452.4229074889868
vpd_simhash_extended,1.0,15.0,3336.768558951965
vpd_simhash_extended,1.0,16.0,3510.619469026549
vpd_simhash_extended,1.0,17.0,3524.6363636363635
vpd_simhash_extended,1.0,18.0,3568.7053571428573
vpd_simhash_extended,1.0,19.0,3552.387387387387
vpd_simhash_extended,1.0,20.0,3661.288888888889
vpd_simhash_extended,1.0,21.0,3906.157407407408
vpd_simhash_extended,1.0,22.0,4195.857142857143
vpd_simhash_extended,1.0,23.0,4431.92118226601
vpd_simhash_extended,1.0,24.0,4691.5
vpd_simhash_extended,1.0,25.0,5088.052631578948
vpd_simhash_extended,1.0,26.0,5117.248677248677
vpd_simhash_extended,1.0,27.0,5107.894736842105
vpd_simhash_extended,1.0,28.0,5159.210526315789
vpd_simhash_extended,1.0,29.0,5318.010752688172
vpd_simhash_extended,1.0,30.0,5440.273224043716
vpd_simhash_extended,1.0,31.0,5674.111111111111
vpd_simhash_extended,1.0,32.0,5778.125
vpd_simhash_extended,1.0,33.0,6181.176470588235
vpd_simhash_extended,1.0,34.0,5854.161849710983
vpd_simhash_extended,1.0,35.0,6332.395209580838
vpd_simhash_extended,1.0,36.0,6162.588235294118
vpd_simhash_extended,1.0,37.0,6111.0
vpd_simhash_extended,1.0,38.0,6152.705882352941
vpd_simhash_extended,1.0,39.0,6492.439024390244
vpd_simhash_extended,1.0,40.0,6277.604790419162
vpd_simhash_extended,1.0,41.0,6386.707317073171
vpd_simhash_extended,1.0,42.0,6239.700598802395
vpd_simhash_extended,1.0,43.0,6521.042944785276
vpd_simhash_extended,1.0,44.0,6665.155279503106
vpd_simhash_extended,1.0,45.0,6361.69696969697
vpd_simhash_extended,1.0,46.0,6388.109756097561
vpd_simhash_extended,1.0,47.0,6511.165644171779
vpd_simhash_extended,1.0,48.0,6537.037037037037
vpd_simhash_extended,1.0,49.0,6326.084337349397
vpd_simhash_extended,1.0,50.0,6575.914634146341
vpd_simhash_extended,1.0,51.0,6751.3125
vpd_simhash_extended,1.0,52.0,6645.925925925926
vpd_simhash_extended,1.0,53.0,6782.23602484472
vpd_simhash_extended,1.0,54.0,6913.459119496855
vpd_simhash_extended,1.0,55.0,6974.113924050633
vpd_simhash_extended,1.0,56.0,6720.122699386503
vpd_simhash_extended,1.0,57.0,6910.632911392405
vpd_simhash_extended,1.0,58.0,6930.188679245283
vpd_simhash_extended,1.0,59.0,6846.871165644172
vpd_simhash_extended,1.0,60.0,6918.322981366459
vpd_simhash_extended,1.0,61.0,6934.72049689441
vpd_simhash_extended,1.0,62.0,7015.0625
vpd_simhash_extended,1.0,63.0,6923.475609756098
vpd_simhash_extended,1.0,64.0,6992.222222222223
vpd_simhash_extended,1.0,65.0,7277.798742138365
vpd_simhash_extended,1.0,66.0,7136.521739130435
vpd_simhash_extended,1.0,67.0,7233.544303797468
vpd_simhash_extended,1.0,68.0,7468.291139240507
vpd_simhash_extended,1.0,69.0,7805.686274509804
vpd_simhash_extended,1.0,70.0,7306.477987421384
vpd_simhash_extended,1.0,71.0,7524.090909090909
vpd_simhash_extended,1.0,72.0,7599.294871794872
vpd_simhash_extended,1.0,73.0,7577.628205128205
vpd_simhash_extended,1.0,74.0,7333.354430379747
vpd_simhash_extended,1.0,75.0,7693.202614379085
vpd_simhash_extended,1.0,76.0,7596.363636363636
vpd_simhash_extended,1.0,77.0,7634.74025974026
vpd_simhash_extended,1.0,78.0,7905.333333333333
vpd_simhash_extended,1.0,79.0,8058.310810810811
vpd_simhash_extended,1.0,80.0,7234.746835443037
vpd_simhash_extended,1.0,81.0,7834.276315789473
vpd_simhash_extended,1.0,82.0,7931.0
vpd_simhash_extended,1.0,83.0,7636.513157894737
vpd_simhash_extended,1.0,84.0,8266.643835616438
vpd_simhash_extended,1.0,85.0,8294.761904761905
vpd_simhash_extended,1.0,86.0,8287.602739726028
vpd_simhash_extended,1.0,87.0,8240.82191780822
vpd_simhash_extended,1.0,88.0,7860.596026490066
vpd_simhash_extended,1.0,89.0,7481.623376623376
vpd_simhash_extended,1.0,90.0,7904.76821192053
vpd_simhash_extended,1.0,91.0,7912.6973684210525
vpd_simhash_extended,1.0,92.0,8052.866666666667
vpd_simhash_extended,1.0,93.0,8110.204081632653
vpd_simhash_extended,1.0,94.0,7625.228758169935
vpd_simhash_extended,1.0,95.0,7924.6
vpd_simhash_extended,1.0,96.0,7898.859060402685
vpd_simhash_extended,1.0,97.0,7918.2
vpd_simhash_extended,1.0,98.0,7932.281879194631
vpd_simhash_extended,1.0,99.0,8047.739726027397
vpd_simhash_extended,2.0,0.0,324.7641509433962
vpd_simhash_extended,2.0,1.0,589.1884816753927
vpd_simhash_extended,2.0,2.0,1195.6896551724135
vpd_simhash_extended,2.0,3.0,1558.1935483870968
vpd_simhash_extended,2.0,4.0,2280.490566037736
vpd_simhash_extended,2.0,5.0,3250.7943925233644
vpd_simhash_extended,2.0,6.0,3386.123348017621
vpd_simhash_extended,2.0,7.0,3459.442060085837
vpd_simhash_extended,2.0,8.0,3541.6450216450216
vpd_simhash_extended,2.0,9.0,3697.01754385965
vpd_simhash_extended,2.0,10.0,3868.4615384615386
vpd_simhash_extended,2.0,11.0,3873.981900452489
vpd_simhash_extended,2.0,12.0,3994.770642201835
vpd_simhash_extended,2.0,13.0,3914.0454545454554
vpd_simhash_extended,2.0,14.0,3809.234234234234
vpd_simhash_extended,2.0,15.0,3821.590909090909
vpd_simhash_extended,2.0,16.0,3816.851851851852
vpd_simhash_extended,2.0,17.0,4075.801886792453
vpd_simhash_extended,2.0,18.0,4558.040201005025
vpd_simhash_extended,2.0,19.0,5033.617021276596
vpd_simhash_extended,2.0,20.0,5539.832402234637
vpd_simhash_extended,2.0,21.0,5903.488372093023
vpd_simhash_extended,2.0,22.0,5902.71676300578
vpd_simhash_extended,2.0,23.0,6006.64705882353
vpd_simhash_extended,2.0,24.0,5960.872093023256
vpd_simhash_extended,2.0,25.0,6302.439024390244
vpd_simhash_extended,2.0,26.0,6486.280487804878
vpd_simhash_extended,2.0,27.0,6278.614457831325
vpd_simhash_extended,2.0,28.0,6393.892215568862
vpd_simhash_extended,2.0,29.0,6589.757575757576
vpd_simhash_extended,2.0,30.0,6377.455621301775
vpd_simhash_extended,2.0,31.0,6213.976608187135
vpd_simhash_extended,2.0,32.0,6472.202380952381
vpd_simhash_extended,2.0,33.0,7024.259259259259
vpd_simhash_extended,2.0,34.0,7112.638036809816
vpd_simhash_extended,2.0,35.0,7163.619631901841
vpd_simhash_extended,2.0,36.0,7368.447204968944
vpd_simhash_extended,2.0,37.0,7518.924050632912
vpd_simhash_extended,2.0,38.0,7768.571428571428
vpd_simhash_extended,2.0,39.0,7783.205128205128
vpd_simhash_extended,2.0,40.0,8130.526315789473
vpd_simhash_extended,2.0,41.0,7420.807453416149
vpd_simhash_extended,2.0,42.0,7796.387096774193
vpd_simhash_extended,2.0,43.0,7807.820512820513
vpd_simhash_extended,2.0,44.0,8054.575163398693
vpd_simhash_extended,2.0,45.0,8000.779220779221
vpd_simhash_extended,2.0,46.0,8032.763157894737
vpd_simhash_extended,2.0,47.0,7788.726114649681
vpd_simhash_extended,2.0,48.0,7739.096774193548
vpd_simhash_extended,2.0,49.0,8062.317880794702
vpd_simhash_extended,2.0,50.0,8174.96644295302
vpd_simhash_extended,2.0,51.0,8364.594594594595
vpd_simhash_extended,2.0,52.0,8083.311258278146
vpd_simhash_extended,2.0,53.0,8457.328767123288
vpd_simhash_extended,2.0,54.0,7938.807947019867
vpd_simhash_extended,2.0,55.0,8103.486842105263
vpd_simhash_extended,2.0,56.0,7671.910828025478
vpd_simhash_extended,2.0,57.0,8069.403973509934
vpd_simhash_extended,2.0,58.0,7832.884615384615
vpd_simhash_extended,2.0,59.0,8004.671052631579
vpd_simhash_extended,2.0,60.0,8143.959731543624
vpd_simhash_extended,2.0,61.0,7940.457516339869
vpd_simhash_extended,2.0,62.0,8322.68456375839
vpd_simhash_extended,2.0,63.0,8508.91156462585
vpd_simhash_extended,2.0,64.0,8127.6973684210525
vpd_simhash_extended,2.0,65.0,8481.836734693878
vpd_simhash_extended,2.0,66.0,8015.882352941177
vpd_simhash_extended,2.0,67.0,8326.711409395974
vpd_simhash_extended,2.0,68.0,7884.736842105263
vpd_simhash_extended,2.0,69.0,8355.570469798658
vpd_simhash_extended,2.0,70.0,8383.489932885906
vpd_simhash_extended,2.0,71.0,8365.405405405405
vpd_simhash_extended,2.0,72.0,8233.691275167785
vpd_simhash_extended,2.0,73.0,8542.739726027397
vpd_simhash_extended,2.0,74.0,8568.775510204081
vpd_simhash_extended,2.0,75.0,8659.862068965518
vpd_simhash_extended,2.0,76.0,8724.097222222223
vpd_simhash_extended,2.0,77.0,8438.095238095239
vpd_simhash_extended,2.0,78.0,8366.598639455782
vpd_simhash_extended,2.0,79.0,8451.506849315068
vpd_simhash_extended,2.0,80.0,8389.932432432432
vpd_simhash_extended,2.0,81.0,8561.818181818182
vpd_simhash_extended,2.0,82.0,8247.852348993289
vpd_simhash_extended,2.0,83.0,8144.89932885906
vpd_simhash_extended,2.0,84.0,8705.664335664336
vpd_simhash_extended,2.0,85.0,9105.714285714286
vpd_simhash_extended,2.0,86.0,8710.827586206897
vpd_simhash_extended,2.0,87.0,8799.379310344828
vpd_simhash_extended,2.0,88.0,8344.832214765102
vpd_simhash_extended,2.0,89.0,8691.849315068494
vpd_simhash_extended,2.0,90.0,8447.852348993289
vpd_simhash_extended,2.0,91.0,7629.935483870968
vpd_simhash_extended,2.0,92.0,8459.659863945579
vpd_simhash_extended,2.0,93.0,8569.931972789116
vpd_simhash_extended,2.0,94.0,8332.297297297297
vpd_simhash_extended,2.0,95.0,8645.625
vpd_simhash_extended,2.0,96.0,8669.241379310344
vpd_simhash_extended,2.0,97.0,8248.523489932886
vpd_simhash_extended,2.0,98.0,8318.4
vpd_simhash_extended,2.0,99.0,8279.266666666666


==> Results/Gravitar.csv <==
method,run,iteration,train_episode_returns
e-greedy,0.0,0.0,150.87719298245614
e-greedy,0.0,1.0,61.47342995169082
e-greedy,0.0,2.0,65.8273381294964
e-greedy,0.0,3.0,72.91169451073986
e-greedy,0.0,4.0,134.09638554216866
e-greedy,0.0,5.0,177.64127764127764
e-greedy,0.0,6.0,191.20481927710844
e-greedy,0.0,7.0,260.8433734939759
e-greedy,0.0,8.0,350.9732360097324
e-greedy,0.0,9.0,421.1779448621554
e-greedy,0.0,10.0,530.4726368159204
e-greedy,0.0,11.0,569.8511166253102
e-greedy,0.0,12.0,568.2808716707021
e-greedy,0.0,13.0,566.0933660933661
e-greedy,0.0,14.0,601.7632241813602
e-greedy,0.0,15.0,651.5625
e-greedy,0.0,16.0,686.4661654135339
e-greedy,0.0,17.0,721.2158808933002
e-greedy,0.0,18.0,744.6913580246913
e-greedy,0.0,19.0,822.9899497487437
e-greedy,0.0,20.0,816.2849872773537
e-greedy,0.0,21.0,880.7213930348258
e-greedy,0.0,22.0,867.2029702970297
e-greedy,0.0,23.0,957.9075425790754
e-greedy,0.0,24.0,982.8605200945626
e-greedy,0.0,25.0,1023.1678486997636
e-greedy,0.0,26.0,1061.5839243498815
e-greedy,0.0,27.0,1127.1662763466045
e-greedy,0.0,28.0,1357.074340527578
e-greedy,0.0,29.0,1508.2309582309583
e-greedy,0.0,30.0,1578.358208955224
e-greedy,0.0,31.0,1645.758354755784
e-greedy,0.0,32.0,1767.47311827957
e-greedy,0.0,33.0,1661.340206185567
e-greedy,0.0,34.0,1842.048517520216
e-greedy,0.0,35.0,1888.5869565217392
e-greedy,0.0,36.0,1983.2869080779944
e-greedy,0.0,37.0,2027.4238227146816
e-greedy,0.0,38.0,2014.187327823692
e-greedy,0.0,39.0,2110.632183908046
e-greedy,0.0,40.0,2127.650429799427
e-greedy,0.0,41.0,2134.75073313783
e-greedy,0.0,42.0,2147.3760932944606
e-greedy,0.0,43.0,2132.640949554896
e-greedy,0.0,44.0,2185.6508875739646
e-greedy,0.0,45.0,2217.1597633136093
e-greedy,0.0,46.0,2220.8454810495627
e-greedy,0.0,47.0,2296.345029239766
e-greedy,0.0,48.0,2285.190615835777
e-greedy,0.0,49.0,2349.2447129909365
e-greedy,0.0,50.0,2323.802395209581
e-greedy,0.0,51.0,2347.4474474474478
e-greedy,0.0,52.0,2338.095238095238
e-greedy,0.0,53.0,2306.6666666666665
e-greedy,0.0,54.0,2360.029069767442
e-greedy,0.0,55.0,2426.0
e-greedy,0.0,56.0,2392.6136363636365
e-greedy,0.0,57.0,2425.072463768116
e-greedy,0.0,58.0,2408.764367816092
e-greedy,0.0,59.0,2431.896551724138
e-greedy,0.0,60.0,2433.9233038348084
e-greedy,0.0,61.0,2433.771929824561
e-greedy,0.0,62.0,2500.0
e-greedy,0.0,63.0,2501.589595375722
e-greedy,0.0,64.0,2497.391304347826
e-greedy,0.0,65.0,2517.794117647059
e-greedy,0.0,66.0,2483.908045977012
e-greedy,0.0,67.0,2465.9025787965616
e-greedy,0.0,68.0,2461.4406779661017
e-greedy,0.0,69.0,2499.718309859155
e-greedy,0.0,70.0,2441.432584269663
e-greedy,0.0,71.0,2505.084745762712
e-greedy,0.0,72.0,2505.698005698005
e-greedy,0.0,73.0,2486.849315068493
e-greedy,0.0,74.0,2516.24649859944
e-greedy,0.0,75.0,2572.1153846153848
e-greedy,0.0,76.0,2531.6939890710382
e-greedy,0.0,77.0,2570.777479892761
e-greedy,0.0,78.0,2543.617021276596
e-greedy,0.0,79.0,2527.368421052632
e-greedy,0.0,80.0,2606.4643799472296
e-greedy,0.0,81.0,2609.3023255813955
e-greedy,0.0,82.0,2608.376963350785
e-greedy,0.0,83.0,2636.917098445596
e-greedy,0.0,84.0,2618.891687657431
e-greedy,0.0,85.0,2659.895833333333
e-greedy,0.0,86.0,2636.434108527132
e-greedy,0.0,87.0,2643.7179487179487
e-greedy,0.0,88.0,2637.859007832898
e-greedy,0.0,89.0,2656.1557788944724
e-greedy,0.0,90.0,2642.071611253197
e-greedy,0.0,91.0,2663.8107416879798
e-greedy,0.0,92.0,2677.721518987342
e-greedy,0.0,93.0,2691.794871794872
e-greedy,0.0,94.0,2659.183673469388
e-greedy,0.0,95.0,2685.241730279898
e-greedy,0.0,96.0,2741.1082474226805
e-greedy,0.0,97.0,2723.514211886305
e-greedy,0.0,98.0,2759.1603053435115
e-greedy,0.0,99.0,2757.1428571428573
e-greedy,1.0,0.0,183.37563451776649
e-greedy,1.0,1.0,57.61904761904762
e-greedy,1.0,2.0,60.85918854415274
e-greedy,1.0,3.0,78.62232779097387
e-greedy,1.0,4.0,121.3216957605985
e-greedy,1.0,5.0,181.2977099236641
e-greedy,1.0,6.0,231.0880829015544
e-greedy,1.0,7.0,284.1968911917098
e-greedy,1.0,8.0,271.8421052631579
e-greedy,1.0,9.0,360.9090909090909
e-greedy,1.0,10.0,436.6141732283464
e-greedy,1.0,11.0,537.7892030848329
e-greedy,1.0,12.0,576.3636363636364
e-greedy,1.0,13.0,589.078947368421
e-greedy,1.0,14.0,592.984693877551
e-greedy,1.0,15.0,647.3350253807107
e-greedy,1.0,16.0,704.9492385786803
e-greedy,1.0,17.0,718.6075949367089
e-greedy,1.0,18.0,726.8472906403941
e-greedy,1.0,19.0,762.9268292682926
e-greedy,1.0,20.0,779.7794117647059
e-greedy,1.0,21.0,846.829268292683
e-greedy,1.0,22.0,853.5294117647059
e-greedy,1.0,23.0,883.3729216152019
e-greedy,1.0,24.0,937.5
e-greedy,1.0,25.0,977.9761904761904
e-greedy,1.0,26.0,1064.439140811456
e-greedy,1.0,27.0,1095.1276102088168
e-greedy,1.0,28.0,1126.7441860465117
e-greedy,1.0,29.0,1228.3720930232555
e-greedy,1.0,30.0,1347.995283018868
e-greedy,1.0,31.0,1450.4819277108434
e-greedy,1.0,32.0,1575.0599520383694
e-greedy,1.0,33.0,1701.388888888889
e-greedy,1.0,34.0,1766.4556962025315
e-greedy,1.0,35.0,1812.4671916010493
e-greedy,1.0,36.0,1949.602122015915
e-greedy,1.0,37.0,2064.3646408839777
e-greedy,1.0,38.0,1999.4694960212205
e-greedy,1.0,39.0,2034.625668449198
e-greedy,1.0,40.0,2015.9151193633952
e-greedy,1.0,41.0,2110.106382978724
e-greedy,1.0,42.0,2132.28021978022
e-greedy,1.0,43.0,2138.904109589041
e-greedy,1.0,44.0,2172.4043715847
e-greedy,1.0,45.0,2186.2397820163487
e-greedy,1.0,46.0,2142.4528301886794
e-greedy,1.0,47.0,2170.708446866485
e-greedy,1.0,48.0,2261.538461538461
e-greedy,1.0,49.0,2253.908355795148
e-greedy,1.0,50.0,2280.4
e-greedy,1.0,51.0,2351.842105263158
e-greedy,1.0,52.0,2397.574123989218
e-greedy,1.0,53.0,2367.8385416666665
e-greedy,1.0,54.0,2411.6710875331564
e-greedy,1.0,55.0,2410.135135135135
e-greedy,1.0,56.0,2393.700787401575
e-greedy,1.0,57.0,2423.740053050398
e-greedy,1.0,58.0,2393.684210526316
e-greedy,1.0,59.0,2490.343915343916
e-greedy,1.0,60.0,2428.116710875332
e-greedy,1.0,61.0,2486.5489130434785
e-greedy,1.0,62.0,2447.5935828877004
e-greedy,1.0,63.0,2473.2620320855617
e-greedy,1.0,64.0,2488.3064516129034
e-greedy,1.0,65.0,2467.9271708683477
e-greedy,1.0,66.0,2509.3406593406594
e-greedy,1.0,67.0,2439.5442359249328
e-greedy,1.0,68.0,2513.2876712328766
e-greedy,1.0,69.0,2519.1988950276245
e-greedy,1.0,70.0,2540.443213296399
e-greedy,1.0,71.0,2541.9398907103823
e-greedy,1.0,72.0,2562.534435261708
e-greedy,1.0,73.0,2521.1484593837536
e-greedy,1.0,74.0,2555.988857938719
e-greedy,1.0,75.0,2529.469273743017
e-greedy,1.0,76.0,2518.493150684932
e-greedy,1.0,77.0,2556.284916201117
e-greedy,1.0,78.0,2546.12188365651
e-greedy,1.0,79.0,2501.790633608816
e-greedy,1.0,80.0,2519.4444444444443
e-greedy,1.0,81.0,2514.462809917356
e-greedy,1.0,82.0,2557.0821529745044
e-greedy,1.0,83.0,2538.034188034188
e-greedy,1.0,84.0,2529.041095890411
e-greedy,1.0,85.0,2485.6145251396647
e-greedy,1.0,86.0,2499.85835694051
e-greedy,1.0,87.0,2543.2203389830506
e-greedy,1.0,88.0,2500.138504155125
e-greedy,1.0,89.0,2500.8379888268155
e-greedy,1.0,90.0,2548.3471074380163
e-greedy,1.0,91.0,2533.4745762711864
e-greedy,1.0,92.0,2564.0401146131803
e-greedy,1.0,93.0,2591.253644314869
e-greedy,1.0,94.0,2546.218487394958
e-greedy,1.0,95.0,2524.578651685393
e-greedy,1.0,96.0,2555.401662049861
e-greedy,1.0,97.0,2550.824175824176
e-greedy,1.0,98.0,2546.7787114845937
e-greedy,1.0,99.0,2516.6212534059946
e-greedy,2.0,0.0,178.53470437017995
e-greedy,2.0,1.0,51.49769585253456
e-greedy,2.0,2.0,51.77304964539008
e-greedy,2.0,3.0,77.66203703703704
e-greedy,2.0,4.0,113.75921375921376
e-greedy,2.0,5.0,190.25974025974023
e-greedy,2.0,6.0,220.76719576719577
e-greedy,2.0,7.0,298.8520408163265
e-greedy,2.0,8.0,313.3858267716536
e-greedy,2.0,9.0,373.3783783783784
e-greedy,2.0,10.0,383.7837837837838
e-greedy,2.0,11.0,442.4657534246575
e-greedy,2.0,12.0,526.4322916666666
e-greedy,2.0,13.0,570.5497382198953
e-greedy,2.0,14.0,646.7828418230563
e-greedy,2.0,15.0,621.9414893617021
e-greedy,2.0,16.0,664.6753246753246
e-greedy,2.0,17.0,718.2170542635658
e-greedy,2.0,18.0,719.4656488549618
e-greedy,2.0,19.0,741.19804400978
e-greedy,2.0,20.0,814.7058823529412
e-greedy,2.0,21.0,803.2608695652174
e-greedy,2.0,22.0,835.6148491879351
e-greedy,2.0,23.0,952.7906976744188
e-greedy,2.0,24.0,1005.6451612903226
e-greedy,2.0,25.0,1078.409090909091
e-greedy,2.0,26.0,1125.548245614035
e-greedy,2.0,27.0,1308.803611738149
e-greedy,2.0,28.0,1360.6593406593406
e-greedy,2.0,29.0,1568.6046511627908
e-greedy,2.0,30.0,1764.5432692307693
e-greedy,2.0,31.0,1879.60687960688
e-greedy,2.0,32.0,1939.4278606965177
e-greedy,2.0,33.0,2022.207792207792
e-greedy,2.0,34.0,1988.2978723404256
e-greedy,2.0,35.0,2056.1662198391423
e-greedy,2.0,36.0,2088.2037533512066
e-greedy,2.0,37.0,2081.5363881401618
e-greedy,2.0,38.0,2124.1758241758243
e-greedy,2.0,39.0,2110.1408450704225
e-greedy,2.0,40.0,2152.8490028490028
e-greedy,2.0,41.0,2169.252077562327
e-greedy,2.0,42.0,2200.285714285714
e-greedy,2.0,43.0,2193.083573487032
e-greedy,2.0,44.0,2219.8275862068967
e-greedy,2.0,45.0,2241.9117647058824
e-greedy,2.0,46.0,2210.850439882698
e-greedy,2.0,47.0,2263.400576368876
e-greedy,2.0,48.0,2274.563953488372
e-greedy,2.0,49.0,2265.5523255813955
e-greedy,2.0,50.0,2285.190615835777
e-greedy,2.0,51.0,2266.7655786350147
e-greedy,2.0,52.0,2321.921921921922
e-greedy,2.0,53.0,2325.0
e-greedy,2.0,54.0,2306.8513119533527
e-greedy,2.0,55.0,2352.9829545454545
e-greedy,2.0,56.0,2328.242074927954
e-greedy,2.0,57.0,2385.2339181286548
e-greedy,2.0,58.0,2441.4454277286136
e-greedy,2.0,59.0,2445.5714285714284
e-greedy,2.0,60.0,2444.1761363636365
e-greedy,2.0,61.0,2389.9721448467967
e-greedy,2.0,62.0,2469.747899159664
e-greedy,2.0,63.0,2448.4764542936286
e-greedy,2.0,64.0,2522.5
e-greedy,2.0,65.0,2516.343490304709
e-greedy,2.0,66.0,2581.4404432132965
e-greedy,2.0,67.0,2571.3296398891966
e-greedy,2.0,68.0,2591.895604395605
e-greedy,2.0,69.0,2523.6486486486488
e-greedy,2.0,70.0,2573.1903485254693
e-greedy,2.0,71.0,2564.041994750656
e-greedy,2.0,72.0,2681.3008130081303
e-greedy,2.0,73.0,2649.736842105264
e-greedy,2.0,74.0,2655.4347826086955
e-greedy,2.0,75.0,2694.0159574468084
e-greedy,2.0,76.0,2672.3262032085563
e-greedy,2.0,77.0,2634.8
e-greedy,2.0,78.0,2721.7741935483878
e-greedy,2.0,79.0,2714.03743315508
e-greedy,2.0,80.0,2678.686327077748
e-greedy,2.0,81.0,2709.681697612732
e-greedy,2.0,82.0,2799.054054054054
e-greedy,2.0,83.0,2735.5643044619424
e-greedy,2.0,84.0,2822.03166226913
e-greedy,2.0,85.0,2820.4485488126647
e-greedy,2.0,86.0,2872.6541554959786
e-greedy,2.0,87.0,2776.190476190476
e-greedy,2.0,88.0,2846.380697050938
e-greedy,2.0,89.0,2854.1666666666665
e-greedy,2.0,90.0,2900.5494505494507
e-greedy,2.0,91.0,2866.576819407008
e-greedy,2.0,92.0,2843.1451612903224
e-greedy,2.0,93.0,2809.620596205962
e-greedy,2.0,94.0,2873.3783783783783
e-greedy,2.0,95.0,2852.4324324324325
e-greedy,2.0,96.0,2819.839142091153
e-greedy,2.0,97.0,2851.190476190476
e-greedy,2.0,98.0,2849.734042553192
e-greedy,2.0,99.0,2847.961956521739
ez-greedy,0.0,0.0,131.06435643564356
ez-greedy,0.0,1.0,63.27751196172249
ez-greedy,0.0,2.0,78.02850356294537
ez-greedy,0.0,3.0,62.85046728971962
ez-greedy,0.0,4.0,99.1822429906542
ez-greedy,0.0,5.0,171.16336633663366
ez-greedy,0.0,6.0,252.97927461139892
ez-greedy,0.0,7.0,317.06349206349205
ez-greedy,0.0,8.0,343.7669376693767
ez-greedy,0.0,9.0,386.0110803324099
ez-greedy,0.0,10.0,454.03225806451616
ez-greedy,0.0,11.0,518.4636118598382
ez-greedy,0.0,12.0,537.3315363881402
ez-greedy,0.0,13.0,570.4
ez-greedy,0.0,14.0,579.812834224599
ez-greedy,0.0,15.0,639.7097625329816
ez-greedy,0.0,16.0,682.6086956521739
ez-greedy,0.0,17.0,693.4108527131783
ez-greedy,0.0,18.0,677.7493606138107
ez-greedy,0.0,19.0,738.3116883116883
ez-greedy,0.0,20.0,758.5677749360614
ez-greedy,0.0,21.0,852.6785714285714
ez-greedy,0.0,22.0,837.1890547263681
ez-greedy,0.0,23.0,875.925925925926
ez-greedy,0.0,24.0,992.7696078431372
ez-greedy,0.0,25.0,957.9075425790754
ez-greedy,0.0,26.0,1049.5157384987892
ez-greedy,0.0,27.0,1056.650831353919
ez-greedy,0.0,28.0,1078.345498783455
ez-greedy,0.0,29.0,1153.268765133172
ez-greedy,0.0,30.0,1173.1234866828088
ez-greedy,0.0,31.0,1316.7073170731708
ez-greedy,0.0,32.0,1379.197080291971
ez-greedy,0.0,33.0,1513.4177215189873
ez-greedy,0.0,34.0,1622.5641025641023
ez-greedy,0.0,35.0,1755.2631578947369
ez-greedy,0.0,36.0,1820.6989247311828
ez-greedy,0.0,37.0,1924.109589041096
ez-greedy,0.0,38.0,2021.4477211796248
ez-greedy,0.0,39.0,2079.0666666666666
ez-greedy,0.0,40.0,2107.859078590786
ez-greedy,0.0,41.0,2147.018970189702
ez-greedy,0.0,42.0,2105.464480874317
ez-greedy,0.0,43.0,2145.788043478261
ez-greedy,0.0,44.0,2165.633423180593
ez-greedy,0.0,45.0,2189.669421487604
ez-greedy,0.0,46.0,2199.583333333333
ez-greedy,0.0,47.0,2210.0274725274726
ez-greedy,0.0,48.0,2202.8455284552847
ez-greedy,0.0,49.0,2276.527777777778
ez-greedy,0.0,50.0,2218.767123287671
ez-greedy,0.0,51.0,2264.7606382978724
ez-greedy,0.0,52.0,2304.177897574124
ez-greedy,0.0,53.0,2313.903743315508
ez-greedy,0.0,54.0,2338.5558583106267
ez-greedy,0.0,55.0,2356.3685636856367
ez-greedy,0.0,56.0,2325.5494505494507
ez-greedy,0.0,57.0,2391.6666666666665
ez-greedy,0.0,58.0,2364.617486338798
ez-greedy,0.0,59.0,2368.356164383561
ez-greedy,0.0,60.0,2420.3296703296705
ez-greedy,0.0,61.0,2363.6740331491715
ez-greedy,0.0,62.0,2403.5812672176307
ez-greedy,0.0,63.0,2420.5722070844686
ez-greedy,0.0,64.0,2377.671232876712
ez-greedy,0.0,65.0,2421.6621253405992
ez-greedy,0.0,66.0,2434.4101123595506
ez-greedy,0.0,67.0,2422.7272727272725
ez-greedy,0.0,68.0,2415.972222222222
ez-greedy,0.0,69.0,2405.93220338983
ez-greedy,0.0,70.0,2421.546961325967
ez-greedy,0.0,71.0,2447.042253521127
ez-greedy,0.0,72.0,2407.988980716253
ez-greedy,0.0,73.0,2450.696378830084
ez-greedy,0.0,74.0,2459.604519774012
ez-greedy,0.0,75.0,2436.5546218487398
ez-greedy,0.0,76.0,2449.7191011235955
ez-greedy,0.0,77.0,2456.8435754189945
ez-greedy,0.0,78.0,2437.190082644628
ez-greedy,0.0,79.0,2405.068493150685
ez-greedy,0.0,80.0,2447.802197802198
ez-greedy,0.0,81.0,2433.5635359116022
ez-greedy,0.0,82.0,2432.4657534246576
ez-greedy,0.0,83.0,2455.4794520547944
ez-greedy,0.0,84.0,2452.801120448179
ez-greedy,0.0,85.0,2444.4598337950138
ez-greedy,0.0,86.0,2478.254847645429
ez-greedy,0.0,87.0,2472.5675675675675
ez-greedy,0.0,88.0,2452.7932960893854
ez-greedy,0.0,89.0,2442.1195652173915
ez-greedy,0.0,90.0,2508.0601092896177
ez-greedy,0.0,91.0,2484.501347708895
ez-greedy,0.0,92.0,2480.958904109589
ez-greedy,0.0,93.0,2503.6585365853657
ez-greedy,0.0,94.0,2513.5245901639346
ez-greedy,0.0,95.0,2481.767955801105
ez-greedy,0.0,96.0,2511.035422343324
ez-greedy,0.0,97.0,2514.769647696477
ez-greedy,0.0,98.0,2553.7735849056603
ez-greedy,0.0,99.0,2535.9673024523163
ez-greedy,1.0,0.0,123.125
ez-greedy,1.0,1.0,73.05825242718447
ez-greedy,1.0,2.0,66.70644391408115
ez-greedy,1.0,3.0,63.604651162790695
ez-greedy,1.0,4.0,111.26760563380282
ez-greedy,1.0,5.0,163.61323155216286
ez-greedy,1.0,6.0,197.5703324808184
ez-greedy,1.0,7.0,233.06451612903223
ez-greedy,1.0,8.0,284.51443569553805
ez-greedy,1.0,9.0,318.9189189189189
ez-greedy,1.0,10.0,353.970223325062
ez-greedy,1.0,11.0,437.9310344827586
ez-greedy,1.0,12.0,517.9389312977099
ez-greedy,1.0,13.0,544.2010309278351
ez-greedy,1.0,14.0,574.934725848564
ez-greedy,1.0,15.0,572.9113924050633
ez-greedy,1.0,16.0,613.9593908629441
ez-greedy,1.0,17.0,673.145780051151
ez-greedy,1.0,18.0,680.2955665024631
ez-greedy,1.0,19.0,717.2749391727494
ez-greedy,1.0,20.0,712.6847290640394
ez-greedy,1.0,21.0,741.504854368932
ez-greedy,1.0,22.0,730.6413301662708
ez-greedy,1.0,23.0,768.0424528301887
ez-greedy,1.0,24.0,785.3488372093024
ez-greedy,1.0,25.0,901.9540229885056
ez-greedy,1.0,26.0,978.8461538461538
ez-greedy,1.0,27.0,1130.046403712297
ez-greedy,1.0,28.0,1228.485576923077
ez-greedy,1.0,29.0,1265.2843601895734
ez-greedy,1.0,30.0,1395.7605985037403
ez-greedy,1.0,31.0,1522.4747474747476
ez-greedy,1.0,32.0,1513.18407960199
ez-greedy,1.0,33.0,1522.1674876847292
ez-greedy,1.0,34.0,1577.6649746192893
ez-greedy,1.0,35.0,1549.6173469387754
ez-greedy,1.0,36.0,1691.4728682170542
ez-greedy,1.0,37.0,1684.4072164948454
ez-greedy,1.0,38.0,1693.1398416886543
ez-greedy,1.0,39.0,1798.828125
ez-greedy,1.0,40.0,1807.1969696969693
ez-greedy,1.0,41.0,1968.782383419689
ez-greedy,1.0,42.0,1896.938775510204
ez-greedy,1.0,43.0,1947.6683937823832
ez-greedy,1.0,44.0,2020.2072538860104
ez-greedy,1.0,45.0,2017.1355498721227
ez-greedy,1.0,46.0,2037.0049504950496
ez-greedy,1.0,47.0,2075.8064516129034
ez-greedy,1.0,48.0,2080.0
ez-greedy,1.0,49.0,2070.48969072165
ez-greedy,1.0,50.0,2116.796875
ez-greedy,1.0,51.0,2121.6710182767624
ez-greedy,1.0,52.0,2130.266666666667
ez-greedy,1.0,53.0,2150.133689839572
ez-greedy,1.0,54.0,2171.525885558583
ez-greedy,1.0,55.0,2182.8212290502797
ez-greedy,1.0,56.0,2261.401098901099
ez-greedy,1.0,57.0,2274.114441416894
ez-greedy,1.0,58.0,2282.791327913279
ez-greedy,1.0,59.0,2326.6853932584268
ez-greedy,1.0,60.0,2307.799442896936
ez-greedy,1.0,61.0,2334.8189415041784
ez-greedy,1.0,62.0,2344.774011299435
ez-greedy,1.0,63.0,2380.93220338983
ez-greedy,1.0,64.0,2374.7191011235955
ez-greedy,1.0,65.0,2379.0960451977403
ez-greedy,1.0,66.0,2334.9295774647885
ez-greedy,1.0,67.0,2377.731092436975
ez-greedy,1.0,68.0,2352.089136490251
ez-greedy,1.0,69.0,2360.754189944134
ez-greedy,1.0,70.0,2395.1523545706373
ez-greedy,1.0,71.0,2390.581717451524
ez-greedy,1.0,72.0,2415.650969529086
ez-greedy,1.0,73.0,2420.028409090909
ez-greedy,1.0,74.0,2389.9441340782123
ez-greedy,1.0,75.0,2417.75956284153
ez-greedy,1.0,76.0,2434.261838440111
ez-greedy,1.0,77.0,2408.635097493036
ez-greedy,1.0,78.0,2392.1917808219177
ez-greedy,1.0,79.0,2394.8228882833787
ez-greedy,1.0,80.0,2434.864864864865
ez-greedy,1.0,81.0,2435.675675675676
ez-greedy,1.0,82.0,2435.8310626703
ez-greedy,1.0,83.0,2490.3581267217637
ez-greedy,1.0,84.0,2430.4347826086955
ez-greedy,1.0,85.0,2466.027397260274
ez-greedy,1.0,86.0,2438.5135135135133
ez-greedy,1.0,87.0,2455.0
ez-greedy,1.0,88.0,2459.2391304347825
ez-greedy,1.0,89.0,2450.5390835579515
ez-greedy,1.0,90.0,2471.5447154471544
ez-greedy,1.0,91.0,2475.6130790190737
ez-greedy,1.0,92.0,2459.2643051771115
ez-greedy,1.0,93.0,2476.086956521739
ez-greedy,1.0,94.0,2435.828877005348
ez-greedy,1.0,95.0,2495.02688172043
ez-greedy,1.0,96.0,2480.0271739130435
ez-greedy,1.0,97.0,2452.28494623656
ez-greedy,1.0,98.0,2511.716621253406
ez-greedy,1.0,99.0,2490.027322404372
ez-greedy,2.0,0.0,134.59657701711492
ez-greedy,2.0,1.0,59.63855421686747
ez-greedy,2.0,2.0,64.8936170212766
ez-greedy,2.0,3.0,74.30875576036867
ez-greedy,2.0,4.0,107.89473684210526
ez-greedy,2.0,5.0,208.61618798955607
ez-greedy,2.0,6.0,226.0309278350516
ez-greedy,2.0,7.0,269.7435897435897
ez-greedy,2.0,8.0,326.8229166666667
ez-greedy,2.0,9.0,342.26666666666665
ez-greedy,2.0,10.0,403.957783641161
ez-greedy,2.0,11.0,488.04627249357327
ez-greedy,2.0,12.0,550.8706467661691
ez-greedy,2.0,13.0,551.6169154228855
ez-greedy,2.0,14.0,602.4570024570024
ez-greedy,2.0,15.0,642.9487179487179
ez-greedy,2.0,16.0,698.2233502538071
ez-greedy,2.0,17.0,701.9083969465648
ez-greedy,2.0,18.0,741.388174807198
ez-greedy,2.0,19.0,785.9137055837564
ez-greedy,2.0,20.0,797.636815920398
ez-greedy,2.0,21.0,823.6318407960199
ez-greedy,2.0,22.0,888.423645320197
ez-greedy,2.0,23.0,914.074074074074
ez-greedy,2.0,24.0,982.6354679802956
ez-greedy,2.0,25.0,957.5242718446602
ez-greedy,2.0,26.0,1013.170731707317
ez-greedy,2.0,27.0,1052.5547445255474
ez-greedy,2.0,28.0,994.484412470024
ez-greedy,2.0,29.0,963.9088729016788
ez-greedy,2.0,30.0,1001.5738498789348
ez-greedy,2.0,31.0,1081.358024691358
ez-greedy,2.0,32.0,1079.9760191846524
ez-greedy,2.0,33.0,1088.9548693586698
ez-greedy,2.0,34.0,1074.582338902148
ez-greedy,2.0,35.0,1128.433734939759
ez-greedy,2.0,36.0,1154.0963855421687
ez-greedy,2.0,37.0,1215.909090909091
ez-greedy,2.0,38.0,1231.071428571429
ez-greedy,2.0,39.0,1255.4524361948957
ez-greedy,2.0,40.0,1284.46261682243
ez-greedy,2.0,41.0,1431.9477434679334
ez-greedy,2.0,42.0,1514.5390070921983
ez-greedy,2.0,43.0,1559.9282296650715
ez-greedy,2.0,44.0,1668.472906403941
ez-greedy,2.0,45.0,1794.5843828715365
ez-greedy,2.0,46.0,1800.1278772378516
ez-greedy,2.0,47.0,1937.3056994818653
ez-greedy,2.0,48.0,1924.293059125964
ez-greedy,2.0,49.0,1939.0745501285344
ez-greedy,2.0,50.0,1959.5300261096609
ez-greedy,2.0,51.0,2028.3289817232376
ez-greedy,2.0,52.0,2052.2486772486773
ez-greedy,2.0,53.0,2079.634464751958
ez-greedy,2.0,54.0,2111.948051948052
ez-greedy,2.0,55.0,2178.157894736842
ez-greedy,2.0,56.0,2151.3192612137204
ez-greedy,2.0,57.0,2161.780104712042
ez-greedy,2.0,58.0,2204.342105263158
ez-greedy,2.0,59.0,2227.7188328912466
ez-greedy,2.0,60.0,2187.0418848167537
ez-greedy,2.0,61.0,2192.3076923076924
ez-greedy,2.0,62.0,2233.2051282051284
ez-greedy,2.0,63.0,2218.298969072165
ez-greedy,2.0,64.0,2206.186868686869
ez-greedy,2.0,65.0,2284.1772151898736
ez-greedy,2.0,66.0,2318.987341772152
ez-greedy,2.0,67.0,2341.375
ez-greedy,2.0,68.0,2247.117794486216
ez-greedy,2.0,69.0,2305.7598039215686
ez-greedy,2.0,70.0,2312.907268170426
ez-greedy,2.0,71.0,2312.655086848635
ez-greedy,2.0,72.0,2361.704834605598
ez-greedy,2.0,73.0,2350.62656641604
ez-greedy,2.0,74.0,2331.9444444444443
ez-greedy,2.0,75.0,2350.644329896907
ez-greedy,2.0,76.0,2376.9028871391074
ez-greedy,2.0,77.0,2312.051282051282
ez-greedy,2.0,78.0,2309.41475826972
ez-greedy,2.0,79.0,2366.7098445595857
ez-greedy,2.0,80.0,2343.943298969072
ez-greedy,2.0,81.0,2361.868686868687
ez-greedy,2.0,82.0,2400.636132315521
ez-greedy,2.0,83.0,2353.3078880407124
ez-greedy,2.0,84.0,2366.8797953964195
ez-greedy,2.0,85.0,2352.90404040404
ez-greedy,2.0,86.0,2379.8223350253807
ez-greedy,2.0,87.0,2349.48717948718
ez-greedy,2.0,88.0,2349.4910941475828
ez-greedy,2.0,89.0,2337.7833753148616
ez-greedy,2.0,90.0,2397.020725388601
ez-greedy,2.0,91.0,2357.015306122449
ez-greedy,2.0,92.0,2394.080604534005
ez-greedy,2.0,93.0,2392.53164556962
ez-greedy,2.0,94.0,2378.589420654912
ez-greedy,2.0,95.0,2407.780612244898
ez-greedy,2.0,96.0,2370.1530612244896
ez-greedy,2.0,97.0,2351.530612244898
ez-greedy,2.0,98.0,2368.3673469387754
ez-greedy,2.0,99.0,2390.151515151515
noisy,0.0,0.0,129.4502617801047
noisy,0.0,1.0,147.28571428571428
noisy,0.0,2.0,130.11904761904762
noisy,0.0,3.0,162.37623762376236
noisy,0.0,4.0,185.8490566037736
noisy,0.0,5.0,236.98979591836732
noisy,0.0,6.0,270.82262210796915
noisy,0.0,7.0,289.62025316455697
noisy,0.0,8.0,346.356783919598
noisy,0.0,9.0,387.621359223301
noisy,0.0,10.0,424.8768472906404
noisy,0.0,11.0,467.8398058252427
noisy,0.0,12.0,516.9135802469136
noisy,0.0,13.0,595.3400503778338
noisy,0.0,14.0,623.4986945169712
noisy,0.0,15.0,706.25
noisy,0.0,16.0,708.7403598971722
noisy,0.0,17.0,722.8316326530612
noisy,0.0,18.0,767.7922077922078
noisy,0.0,19.0,746.1139896373057
noisy,0.0,20.0,729.0909090909091
noisy,0.0,21.0,817.8666666666667
noisy,0.0,22.0,875.8713136729223
noisy,0.0,23.0,840.3485254691689
noisy,0.0,24.0,928.6301369863014
noisy,0.0,25.0,977.10027100271
noisy,0.0,26.0,989.4021739130436
noisy,0.0,27.0,1030.8108108108108
noisy,0.0,28.0,1093.2614555256064
noisy,0.0,29.0,1114.8148148148148
noisy,0.0,30.0,1147.6127320954906
noisy,0.0,31.0,1173.6220472440946
noisy,0.0,32.0,1121.1340206185566
noisy,0.0,33.0,1224.0932642487046
noisy,0.0,34.0,1258.2051282051282
noisy,0.0,35.0,1312.7226463104323
noisy,0.0,36.0,1417.5191815856776
noisy,0.0,37.0,1516.3265306122448
noisy,0.0,38.0,1605.064935064935
noisy,0.0,39.0,1678.8860103626944
noisy,0.0,40.0,1791.1311053984575
noisy,0.0,41.0,1906.544502617801
noisy,0.0,42.0,1923.2894736842104
noisy,0.0,43.0,2025.5263157894733
noisy,0.0,44.0,2104.4619422572177
noisy,0.0,45.0,2093.75
noisy,0.0,46.0,2159.214092140922
noisy,0.0,47.0,2158.767123287671
noisy,0.0,48.0,2166.711590296496
noisy,0.0,49.0,2194.398907103825
noisy,0.0,50.0,2241.4127423822715
noisy,0.0,51.0,2209.1280653950957
noisy,0.0,52.0,2207.3529411764707
noisy,0.0,53.0,2223.128342245989
noisy,0.0,54.0,2227.415143603133
noisy,0.0,55.0,2222.668393782384
noisy,0.0,56.0,2238.057742782152
noisy,0.0,57.0,2256.25
noisy,0.0,58.0,2241.8635170603675
noisy,0.0,59.0,2259.921671018277
noisy,0.0,60.0,2262.944162436548
noisy,0.0,61.0,2286.6233766233768
noisy,0.0,62.0,2332.375979112272
noisy,0.0,63.0,2303.06905370844
noisy,0.0,64.0,2329.220779220779
noisy,0.0,65.0,2298.952879581152
noisy,0.0,66.0,2317.01030927835
noisy,0.0,67.0,2345.744680851064
noisy,0.0,68.0,2324.6052631578946
noisy,0.0,69.0,2383.776595744681
noisy,0.0,70.0,2393.0851063829787
noisy,0.0,71.0,2402.6881720430106
noisy,0.0,72.0,2395.910290237467
noisy,0.0,73.0,2443.66391184573
noisy,0.0,74.0,2491.008174386921
noisy,0.0,75.0,2479.120879120879
noisy,0.0,76.0,2496.505376344086
noisy,0.0,77.0,2527.929155313352
noisy,0.0,78.0,2518.970189701897
noisy,0.0,79.0,2522.282608695652
noisy,0.0,80.0,2553.185595567867
noisy,0.0,81.0,2588.043478260869
noisy,0.0,82.0,2562.568306010929
noisy,0.0,83.0,2593.1129476584024
noisy,0.0,84.0,2597.945205479452
noisy,0.0,85.0,2623.002754820937
noisy,0.0,86.0,2660.569105691057
noisy,0.0,87.0,2637.8048780487807
noisy,0.0,88.0,2631.2841530054643
noisy,0.0,89.0,2643.699731903486
noisy,0.0,90.0,2659.7035040431265
noisy,0.0,91.0,2657.027027027027
noisy,0.0,92.0,2664.03743315508
noisy,0.0,93.0,2702.1739130434785
noisy,0.0,94.0,2738.095238095238
noisy,0.0,95.0,2767.574931880109
noisy,0.0,96.0,2755.121293800539
noisy,0.0,97.0,2757.317073170732
noisy,0.0,98.0,2798.790322580646
noisy,0.0,99.0,2795.7650273224044
noisy,1.0,0.0,130.11363636363637
noisy,1.0,1.0,111.11111111111111
noisy,1.0,2.0,123.96907216494846
noisy,1.0,3.0,157.06666666666666
noisy,1.0,4.0,201.7902813299233
noisy,1.0,5.0,227.6515151515152
noisy,1.0,6.0,244.5569620253165
noisy,1.0,7.0,267.4504950495049
noisy,1.0,8.0,293.57142857142856
noisy,1.0,9.0,330.8612440191388
noisy,1.0,10.0,435.1421188630491
noisy,1.0,11.0,437.34335839599
noisy,1.0,12.0,473.6572890025576
noisy,1.0,13.0,507.95454545454544
noisy,1.0,14.0,551.007556675063
noisy,1.0,15.0,578.7917737789203
noisy,1.0,16.0,573.3243967828419
noisy,1.0,17.0,597.2677595628415
noisy,1.0,18.0,604.4474393530998
noisy,1.0,19.0,644.550408719346
noisy,1.0,20.0,657.3170731707318
noisy,1.0,21.0,706.7204301075269
noisy,1.0,22.0,758.4450402144772
noisy,1.0,23.0,767.1122994652407
noisy,1.0,24.0,806.025641025641
noisy,1.0,25.0,793.1347150259068
noisy,1.0,26.0,895.7692307692307
noisy,1.0,27.0,927.319587628866
noisy,1.0,28.0,1011.604938271605
noisy,1.0,29.0,1069.382716049383
noisy,1.0,30.0,1127.8823529411766
noisy,1.0,31.0,1251.046511627907
noisy,1.0,32.0,1394.7429906542056
noisy,1.0,33.0,1497.242206235012
noisy,1.0,34.0,1594.044665012407
noisy,1.0,35.0,1681.266149870801
noisy,1.0,36.0,1664.9367088607594
noisy,1.0,37.0,1799.865229110512
noisy,1.0,38.0,1898.228882833788
noisy,1.0,39.0,1887.087912087912
noisy,1.0,40.0,1902.7777777777776
noisy,1.0,41.0,1967.8977272727277
noisy,1.0,42.0,2022.2857142857144
noisy,1.0,43.0,2047.9710144927533
noisy,1.0,44.0,2087.234042553192
noisy,1.0,45.0,2072.4035608308604
noisy,1.0,46.0,2090.3614457831327
noisy,1.0,47.0,2093.3130699088147
noisy,1.0,48.0,2102.8963414634145
noisy,1.0,49.0,2177.53164556962
noisy,1.0,50.0,2172.3101265822784
noisy,1.0,51.0,2205.732484076433
noisy,1.0,52.0,2203.4591194968552
noisy,1.0,53.0,2189.9691358024693
noisy,1.0,54.0,2206.521739130435
noisy,1.0,55.0,2250.3115264797507
noisy,1.0,56.0,2228.0864197530864
noisy,1.0,57.0,2265.299684542587
noisy,1.0,58.0,2290.664556962025
noisy,1.0,59.0,2268.512658227848
noisy,1.0,60.0,2309.148264984228
noisy,1.0,61.0,2293.0599369085176
noisy,1.0,62.0,2293.119266055046
noisy,1.0,63.0,2301.22699386503
noisy,1.0,64.0,2297.021943573668
noisy,1.0,65.0,2359.84375
noisy,1.0,66.0,2356.2691131498477
noisy,1.0,67.0,2346.11801242236
noisy,1.0,68.0,2340.923076923077
noisy,1.0,69.0,2373.030303030303
noisy,1.0,70.0,2357.164634146341
noisy,1.0,71.0,2408.955223880597
noisy,1.0,72.0,2400.4573170731705
noisy,1.0,73.0,2412.153846153846
noisy,1.0,74.0,2388.8724035608307
noisy,1.0,75.0,2418.7311178247733
noisy,1.0,76.0,2410.5740181268884
noisy,1.0,77.0,2485.258358662614
noisy,1.0,78.0,2466.4634146341464
noisy,1.0,79.0,2457.121212121212
noisy,1.0,80.0,2493.0722891566265
noisy,1.0,81.0,2478.4848484848485
noisy,1.0,82.0,2497.538461538461
noisy,1.0,83.0,2496.4071856287424
noisy,1.0,84.0,2500.0
noisy,1.0,85.0,2572.036474164134
noisy,1.0,86.0,2519.126506024096
noisy,1.0,87.0,2489.189189189189
noisy,1.0,88.0,2514.242424242424
noisy,1.0,89.0,2511.492537313433
noisy,1.0,90.0,2491.297935103245
noisy,1.0,91.0,2576.183431952663
noisy,1.0,92.0,2547.477744807122
noisy,1.0,93.0,2540.029761904762
noisy,1.0,94.0,2577.113702623906
noisy,1.0,95.0,2539.913544668588
noisy,1.0,96.0,2619.0751445086707
noisy,1.0,97.0,2640.406976744186
noisy,1.0,98.0,2662.936046511628
noisy,1.0,99.0,2666.6666666666665
noisy,2.0,0.0,65.14806378132118
noisy,2.0,1.0,172.9106628242075
noisy,2.0,2.0,134.04825737265415
noisy,2.0,3.0,151.42487046632124
noisy,2.0,4.0,218.61702127659572
noisy,2.0,5.0,219.5760598503741
noisy,2.0,6.0,231.8987341772152
noisy,2.0,7.0,237.93532338308452
noisy,2.0,8.0,311.12531969309464
noisy,2.0,9.0,339.6866840731071
noisy,2.0,10.0,352.2427440633245
noisy,2.0,11.0,400.3778337531486
noisy,2.0,12.0,506.0643564356435
noisy,2.0,13.0,574.7474747474747
noisy,2.0,14.0,643.6855670103092
noisy,2.0,15.0,678.5900783289817
noisy,2.0,16.0,703.042328042328
noisy,2.0,17.0,766.3185378590078
noisy,2.0,18.0,802.7131782945736
noisy,2.0,19.0,760.1298701298701
noisy,2.0,20.0,807.4358974358975
noisy,2.0,21.0,847.8891820580475
noisy,2.0,22.0,885.248041775457
noisy,2.0,23.0,891.1842105263158
noisy,2.0,24.0,912.987012987013
noisy,2.0,25.0,952.7486910994764
noisy,2.0,26.0,994.2934782608696
noisy,2.0,27.0,913.5135135135135
noisy,2.0,28.0,998.6263736263736
noisy,2.0,29.0,931.1320754716982
noisy,2.0,30.0,1023.6559139784946
noisy,2.0,31.0,1089.1711229946525
noisy,2.0,32.0,1094.2934782608695
noisy,2.0,33.0,1143.6827956989248
noisy,2.0,34.0,1219.368131868132
noisy,2.0,35.0,1233.3333333333333
noisy,2.0,36.0,1384.274193548387
noisy,2.0,37.0,1470.891364902507
noisy,2.0,38.0,1648.1268011527377
noisy,2.0,39.0,1692.7350427350427
noisy,2.0,40.0,1783.5243553008595
noisy,2.0,41.0,1938.905325443787
noisy,2.0,42.0,2079.8219584569733
noisy,2.0,43.0,2068.6186186186187
noisy,2.0,44.0,2117.065868263473
noisy,2.0,45.0,2157.514450867052
noisy,2.0,46.0,2195.61170212766
noisy,2.0,47.0,2221.5447154471544
noisy,2.0,48.0,2203.191489361702
noisy,2.0,49.0,2224.396782841823
noisy,2.0,50.0,2225.1373626373625
noisy,2.0,51.0,2239.705882352941
noisy,2.0,52.0,2216.6666666666665
noisy,2.0,53.0,2256.5860215053763
noisy,2.0,54.0,2226.4150943396226
noisy,2.0,55.0,2269.946091644205
noisy,2.0,56.0,2249.4520547945203
noisy,2.0,57.0,2249.863760217984
noisy,2.0,58.0,2299.865951742627
noisy,2.0,59.0,2302.36220472441
noisy,2.0,60.0,2278.5522788203752
noisy,2.0,61.0,2302.0107238605897
noisy,2.0,62.0,2315.2291105121294
noisy,2.0,63.0,2321.2737127371274
noisy,2.0,64.0,2328.3933518005542
noisy,2.0,65.0,2365.921787709497
noisy,2.0,66.0,2365.521978021978
noisy,2.0,67.0,2402.222222222222
noisy,2.0,68.0,2399.3093922651933
noisy,2.0,69.0,2416.340782122905
noisy,2.0,70.0,2409.366391184573
noisy,2.0,71.0,2421.9101123595506
noisy,2.0,72.0,2433.7912087912086
noisy,2.0,73.0,2469.722222222222
noisy,2.0,74.0,2460.055096418733
noisy,2.0,75.0,2506.925207756233
noisy,2.0,76.0,2486.7688022284124
noisy,2.0,77.0,2552.770083102493
noisy,2.0,78.0,2540.443213296399
noisy,2.0,79.0,2501.3812154696134
noisy,2.0,80.0,2562.9166666666665
noisy,2.0,81.0,2591.3888888888887
noisy,2.0,82.0,2623.4072022160667
noisy,2.0,83.0,2593.2876712328766
noisy,2.0,84.0,2548.7534626038782
noisy,2.0,85.0,2600.5494505494507
noisy,2.0,86.0,2554.120879120879
noisy,2.0,87.0,2590.7563025210084
noisy,2.0,88.0,2558.333333333333
noisy,2.0,89.0,2642.5207756232685
noisy,2.0,90.0,2617.877094972067
noisy,2.0,91.0,2640.0
noisy,2.0,92.0,2616.8044077134987
noisy,2.0,93.0,2627.123287671233
noisy,2.0,94.0,2660.1388888888887
noisy,2.0,95.0,2682.1329639889195
noisy,2.0,96.0,2699.587912087912
noisy,2.0,97.0,2629.4198895027625
noisy,2.0,98.0,2701.114206128134
noisy,2.0,99.0,2671.4092140921407
boltzmann,0.0,0.0,189.375
boltzmann,0.0,1.0,219.70074812967584
boltzmann,0.0,2.0,213.0597014925373
boltzmann,0.0,3.0,233.29145728643212
boltzmann,0.0,4.0,220.7196029776675
boltzmann,0.0,5.0,226.10294117647052
boltzmann,0.0,6.0,206.0386473429952
boltzmann,0.0,7.0,220.33898305084745
boltzmann,0.0,8.0,227.4630541871921
boltzmann,0.0,9.0,237.28813559322035
boltzmann,0.0,10.0,252.2556390977444
boltzmann,0.0,11.0,256.4950980392157
boltzmann,0.0,12.0,239.43488943488944
boltzmann,0.0,13.0,270.2020202020202
boltzmann,0.0,14.0,248.7468671679198
boltzmann,0.0,15.0,273.6842105263158
boltzmann,0.0,16.0,279.9748110831234
boltzmann,0.0,17.0,278.5175879396985
boltzmann,0.0,18.0,293.56060606060606
boltzmann,0.0,19.0,299.3670886075949
boltzmann,0.0,20.0,307.7120822622108
boltzmann,0.0,21.0,302.55754475703327
boltzmann,0.0,22.0,325.765306122449
boltzmann,0.0,23.0,301.7766497461929
boltzmann,0.0,24.0,299.24242424242425
boltzmann,0.0,25.0,322.1105527638191
boltzmann,0.0,26.0,348.0818414322251
boltzmann,0.0,27.0,334.51776649746193
boltzmann,0.0,28.0,333.7150127226463
boltzmann,0.0,29.0,335.8942065491184
boltzmann,0.0,30.0,335.42713567839195
boltzmann,0.0,31.0,380.53435114503816
boltzmann,0.0,32.0,353.6802030456853
boltzmann,0.0,33.0,373.8154613466334
boltzmann,0.0,34.0,392.550505050505
boltzmann,0.0,35.0,410.9819121447029
boltzmann,0.0,36.0,400.9020618556701
boltzmann,0.0,37.0,448.4455958549223
boltzmann,0.0,38.0,410.8974358974359
boltzmann,0.0,39.0,420.976253298153
boltzmann,0.0,40.0,454.30809399477806
boltzmann,0.0,41.0,458.8235294117647
boltzmann,0.0,42.0,459.30232558139534
boltzmann,0.0,43.0,492.8571428571428
boltzmann,0.0,44.0,442.713567839196
boltzmann,0.0,45.0,500.5141388174807
boltzmann,0.0,46.0,478.117048346056
boltzmann,0.0,47.0,497.7040816326531
boltzmann,0.0,48.0,516.1167512690355
boltzmann,0.0,49.0,585.2941176470588
boltzmann,0.0,50.0,616.8831168831168
boltzmann,0.0,51.0,635.0129198966408
boltzmann,0.0,52.0,630.5626598465473
boltzmann,0.0,53.0,682.8981723237598
boltzmann,0.0,54.0,695.5380577427821
boltzmann,0.0,55.0,710.546875
boltzmann,0.0,56.0,748.4293193717277
boltzmann,0.0,57.0,742.6923076923077
boltzmann,0.0,58.0,809.9740932642487
boltzmann,0.0,59.0,861.328125
boltzmann,0.0,60.0,802.5906735751296
boltzmann,0.0,61.0,918.1347150259068
boltzmann,0.0,62.0,913.9386189258312
boltzmann,0.0,63.0,931.9338422391858
boltzmann,0.0,64.0,879.2713567839196
boltzmann,0.0,65.0,963.5658914728682
boltzmann,0.0,66.0,925.0649350649352
boltzmann,0.0,67.0,999.73474801061
boltzmann,0.0,68.0,993.274111675127
boltzmann,0.0,69.0,971.33676092545
boltzmann,0.0,70.0,1030.4347826086955
boltzmann,0.0,71.0,1013.6132315521628
boltzmann,0.0,72.0,1035.7142857142858
boltzmann,0.0,73.0,1023.0179028132992
boltzmann,0.0,74.0,1095.844155844156
boltzmann,0.0,75.0,1078.9267015706807
boltzmann,0.0,76.0,1066.2820512820513
boltzmann,0.0,77.0,1147.6744186046512
boltzmann,0.0,78.0,1133.6340206185566
boltzmann,0.0,79.0,1187.7659574468084
boltzmann,0.0,80.0,1177.8947368421052
boltzmann,0.0,81.0,1235.677749360614
boltzmann,0.0,82.0,1210.0
boltzmann,0.0,83.0,1248.6979166666667
boltzmann,0.0,84.0,1192.80205655527
boltzmann,0.0,85.0,1235.8090185676392
boltzmann,0.0,86.0,1203.183023872679
boltzmann,0.0,87.0,1304.8177083333333
boltzmann,0.0,88.0,1297.3614775725594
boltzmann,0.0,89.0,1245.1697127937337
boltzmann,0.0,90.0,1283.7628865979382
boltzmann,0.0,91.0,1323.2984293193715
boltzmann,0.0,92.0,1274.7354497354495
boltzmann,0.0,93.0,1312.533692722372
boltzmann,0.0,94.0,1399.2105263157894
boltzmann,0.0,95.0,1344.973544973545
boltzmann,0.0,96.0,1367.5925925925926
boltzmann,0.0,97.0,1406.4
boltzmann,0.0,98.0,1404.5333333333333
boltzmann,0.0,99.0,1525.0
boltzmann,1.0,0.0,202.97766749379653
boltzmann,1.0,1.0,200.763358778626
boltzmann,1.0,2.0,208.94206549118388
boltzmann,1.0,3.0,200.375
boltzmann,1.0,4.0,192.45742092457425
boltzmann,1.0,5.0,200.60679611650485
boltzmann,1.0,6.0,209.4047619047619
boltzmann,1.0,7.0,221.0462287104623
boltzmann,1.0,8.0,222.31503579952263
boltzmann,1.0,9.0,237.7672209026128
boltzmann,1.0,10.0,253.743961352657
boltzmann,1.0,11.0,222.65060240963857
boltzmann,1.0,12.0,261.9106699751861
boltzmann,1.0,13.0,257.4257425742574
boltzmann,1.0,14.0,254.22885572139305
boltzmann,1.0,15.0,255.93434343434345
boltzmann,1.0,16.0,286.1460957178841
boltzmann,1.0,17.0,277.43142144638404
boltzmann,1.0,18.0,273.5443037974684
boltzmann,1.0,19.0,282.133676092545
boltzmann,1.0,20.0,281.7721518987342
boltzmann,1.0,21.0,304.1666666666667
boltzmann,1.0,22.0,323.0279898218829
boltzmann,1.0,23.0,322.5515463917526
boltzmann,1.0,24.0,341.0941475826972
boltzmann,1.0,25.0,307.1794871794872
boltzmann,1.0,26.0,310.0755667506297
boltzmann,1.0,27.0,330.1790281329923
boltzmann,1.0,28.0,348.9637305699482
boltzmann,1.0,29.0,355.80808080808083
boltzmann,1.0,30.0,377.9639175257732
boltzmann,1.0,31.0,370.1799485861183
boltzmann,1.0,32.0,404.8469387755102
boltzmann,1.0,33.0,389.0306122448979
boltzmann,1.0,34.0,385.85858585858585
boltzmann,1.0,35.0,361.0831234256927
boltzmann,1.0,36.0,399.24242424242425
boltzmann,1.0,37.0,378.57142857142856
boltzmann,1.0,38.0,415.38461538461536
boltzmann,1.0,39.0,420.5128205128205
boltzmann,1.0,40.0,462.21374045801525
boltzmann,1.0,41.0,433.4605597964377
boltzmann,1.0,42.0,465.4145077720207
boltzmann,1.0,43.0,513.6010362694301
boltzmann,1.0,44.0,467.2932330827067
boltzmann,1.0,45.0,509.6692111959288
boltzmann,1.0,46.0,535.4961832061068
boltzmann,1.0,47.0,505.4020100502513
boltzmann,1.0,48.0,582.5192802056555
boltzmann,1.0,49.0,531.1369509043927
boltzmann,1.0,50.0,590.3141361256545
boltzmann,1.0,51.0,586.4229765013055
boltzmann,1.0,52.0,569.9475065616798
boltzmann,1.0,53.0,594.041450777202
boltzmann,1.0,54.0,559.4871794871794
boltzmann,1.0,55.0,589.8172323759791
boltzmann,1.0,56.0,657.313829787234
boltzmann,1.0,57.0,682.2834645669292
boltzmann,1.0,58.0,640.8031088082902
boltzmann,1.0,59.0,676.5384615384615
boltzmann,1.0,60.0,717.8205128205128
boltzmann,1.0,61.0,731.6883116883117
boltzmann,1.0,62.0,670.9718670076726
boltzmann,1.0,63.0,704.4529262086514
boltzmann,1.0,64.0,724.031007751938
boltzmann,1.0,65.0,778.6445012787724
boltzmann,1.0,66.0,773.0769230769231
boltzmann,1.0,67.0,754.6272493573265
boltzmann,1.0,68.0,789.795918367347
boltzmann,1.0,69.0,818.2278481012659
boltzmann,1.0,70.0,763.8817480719795
boltzmann,1.0,71.0,832.2164948453608
boltzmann,1.0,72.0,861.9480519480519
boltzmann,1.0,73.0,833.6363636363636
boltzmann,1.0,74.0,837.5
boltzmann,1.0,75.0,898.3160621761658
boltzmann,1.0,76.0,908.2677165354332
boltzmann,1.0,77.0,895.0649350649351
boltzmann,1.0,78.0,1015.0649350649352
boltzmann,1.0,79.0,974.0837696335078
boltzmann,1.0,80.0,937.5641025641024
boltzmann,1.0,81.0,1002.0565552699228
boltzmann,1.0,82.0,1061.8181818181818
boltzmann,1.0,83.0,981.6326530612243
boltzmann,1.0,84.0,1000.518134715026
boltzmann,1.0,85.0,1027.319587628866
boltzmann,1.0,86.0,1061.4473684210527
boltzmann,1.0,87.0,1082.1148825065277
boltzmann,1.0,88.0,1065.4545454545455
boltzmann,1.0,89.0,1077.6623376623377
boltzmann,1.0,90.0,1115.6084656084656
boltzmann,1.0,91.0,1126.1479591836735
boltzmann,1.0,92.0,1173.7046632124352
boltzmann,1.0,93.0,1215.1670951156811
boltzmann,1.0,94.0,1150.7751937984497
boltzmann,1.0,95.0,1260.9947643979058
boltzmann,1.0,96.0,1233.0334190231365
boltzmann,1.0,97.0,1229.0364583333333
boltzmann,1.0,98.0,1174.2894056847545
boltzmann,1.0,99.0,1214.3782383419689
boltzmann,2.0,0.0,194.45812807881777
boltzmann,2.0,1.0,211.9592875318066
boltzmann,2.0,2.0,229.27461139896377
boltzmann,2.0,3.0,257.76942355889724
boltzmann,2.0,4.0,194.97607655502392
boltzmann,2.0,5.0,222.51184834123225
boltzmann,2.0,6.0,221.1352657004831
boltzmann,2.0,7.0,227.48815165876772
boltzmann,2.0,8.0,222.6190476190476
boltzmann,2.0,9.0,233.6144578313253
boltzmann,2.0,10.0,236.42857142857144
boltzmann,2.0,11.0,238.2075471698113
boltzmann,2.0,12.0,251.8564356435644
boltzmann,2.0,13.0,247.92176039119803
boltzmann,2.0,14.0,214.64019851116623
boltzmann,2.0,15.0,248.6146095717884
boltzmann,2.0,16.0,269.04145077720204
boltzmann,2.0,17.0,280.40712468193385
boltzmann,2.0,18.0,280.2763819095477
boltzmann,2.0,19.0,310.02570694087404
boltzmann,2.0,20.0,295.43147208121826
boltzmann,2.0,21.0,292.9824561403509
boltzmann,2.0,22.0,293.3249370277078
boltzmann,2.0,23.0,297.2636815920398
boltzmann,2.0,24.0,327.52525252525254
boltzmann,2.0,25.0,316.4540816326531
boltzmann,2.0,26.0,314.8477157360406
boltzmann,2.0,27.0,330.38461538461536
boltzmann,2.0,28.0,340.5194805194805
boltzmann,2.0,29.0,353.7371134020619
boltzmann,2.0,30.0,352.3255813953488
boltzmann,2.0,31.0,356.640625
boltzmann,2.0,32.0,331.2987012987013
boltzmann,2.0,33.0,352.35602094240835
boltzmann,2.0,34.0,353.1331592689295
boltzmann,2.0,35.0,370.9511568123393
boltzmann,2.0,36.0,372.4489795918368
boltzmann,2.0,37.0,356.45569620253167
boltzmann,2.0,38.0,355.3708439897698
boltzmann,2.0,39.0,411.5979381443299
boltzmann,2.0,40.0,409.765625
boltzmann,2.0,41.0,409.1383812010444
boltzmann,2.0,42.0,379.5865633074935
boltzmann,2.0,43.0,394.9612403100775
boltzmann,2.0,44.0,414.83375959079285
boltzmann,2.0,45.0,449.2227979274611
boltzmann,2.0,46.0,445.1822916666667
boltzmann,2.0,47.0,426.0471204188482
boltzmann,2.0,48.0,467.5853018372703
boltzmann,2.0,49.0,469.2913385826771
boltzmann,2.0,50.0,517.6240208877284
boltzmann,2.0,51.0,511.8421052631579
boltzmann,2.0,52.0,519.7164948453608
boltzmann,2.0,53.0,508.09768637532136
boltzmann,2.0,54.0,520.7379134860051
boltzmann,2.0,55.0,549.609375
boltzmann,2.0,56.0,514.2857142857143
boltzmann,2.0,57.0,543.8303341902314
boltzmann,2.0,58.0,553.0690537084399
boltzmann,2.0,59.0,631.5245478036176
boltzmann,2.0,60.0,637.4035989717223
boltzmann,2.0,61.0,626.478149100257
boltzmann,2.0,62.0,649.7422680412371
boltzmann,2.0,63.0,663.4020618556701
boltzmann,2.0,64.0,682.9081632653061
boltzmann,2.0,65.0,740.3350515463917
boltzmann,2.0,66.0,759.6858638743455
boltzmann,2.0,67.0,736.4935064935065
boltzmann,2.0,68.0,826.5903307888041
boltzmann,2.0,69.0,834.1085271317829
boltzmann,2.0,70.0,889.3589743589744
boltzmann,2.0,71.0,905.6701030927836
boltzmann,2.0,72.0,963.7662337662338
boltzmann,2.0,73.0,952.5974025974026
boltzmann,2.0,74.0,926.4397905759164
boltzmann,2.0,75.0,1002.319587628866
boltzmann,2.0,76.0,984.9367088607596
boltzmann,2.0,77.0,1049.1116751269035
boltzmann,2.0,78.0,1113.1853785900782
boltzmann,2.0,79.0,1134.9476439790576
boltzmann,2.0,80.0,1185.7881136950905
boltzmann,2.0,81.0,1185.2564102564102
boltzmann,2.0,82.0,1143.0232558139537
boltzmann,2.0,83.0,1183.509234828496
boltzmann,2.0,84.0,1187.8947368421052
boltzmann,2.0,85.0,1228.1413612565443
boltzmann,2.0,86.0,1208.4656084656085
boltzmann,2.0,87.0,1202.4
boltzmann,2.0,88.0,1231.002638522427
boltzmann,2.0,89.0,1200.916230366492
boltzmann,2.0,90.0,1205.0913838120105
boltzmann,2.0,91.0,1322.0159151193634
boltzmann,2.0,92.0,1287.9265091863515
boltzmann,2.0,93.0,1371.7506631299734
boltzmann,2.0,94.0,1410.7049608355092
boltzmann,2.0,95.0,1422.6666666666667
boltzmann,2.0,96.0,1369.5538057742783
boltzmann,2.0,97.0,1467.426273458445
boltzmann,2.0,98.0,1518.4139784946235
boltzmann,2.0,99.0,1424.5333333333333
vpd,0.0,0.0,64.30288461538461
vpd,0.0,1.0,48.032407407407405
vpd,0.0,2.0,65.76576576576576
vpd,0.0,3.0,102.07852193995382
vpd,0.0,4.0,148.45605700712588
vpd,0.0,5.0,186.57289002557545
vpd,0.0,6.0,240.83769633507853
vpd,0.0,7.0,323.42105263157896
vpd,0.0,8.0,346.52061855670104
vpd,0.0,9.0,361.8987341772152
vpd,0.0,10.0,396.8586387434555
vpd,0.0,11.0,443.71794871794873
vpd,0.0,12.0,466.2162162162162
vpd,0.0,13.0,541.5384615384615
vpd,0.0,14.0,588.3333333333334
vpd,0.0,15.0,616.8814432989691
vpd,0.0,16.0,686.0613810741688
vpd,0.0,17.0,717.3469387755102
vpd,0.0,18.0,731.7721518987341
vpd,0.0,19.0,748.4962406015038
vpd,0.0,20.0,799.3622448979592
vpd,0.0,21.0,856.4766839378239
vpd,0.0,22.0,878.0769230769231
vpd,0.0,23.0,886.0406091370559
vpd,0.0,24.0,918.6075949367088
vpd,0.0,25.0,982.25
vpd,0.0,26.0,982.1951219512196
vpd,0.0,27.0,1057.5425790754257
vpd,0.0,28.0,1101.9184652278177
vpd,0.0,29.0,1137.0023419203746
vpd,0.0,30.0,1261.7848970251716
vpd,0.0,31.0,1354.0
vpd,0.0,32.0,1501.7241379310344
vpd,0.0,33.0,1763.8157894736842
vpd,0.0,34.0,1900.5305039787795
vpd,0.0,35.0,1935.8465608465608
vpd,0.0,36.0,2044.157608695652
vpd,0.0,37.0,2062.6027397260277
vpd,0.0,38.0,2055.3221288515406
vpd,0.0,39.0,2129.403409090909
vpd,0.0,40.0,2140.9348441926345
vpd,0.0,41.0,2151.699716713881
vpd,0.0,42.0,2195.042492917847
vpd,0.0,43.0,2233.288409703504
vpd,0.0,44.0,2271.4876033057853
vpd,0.0,45.0,2282.085561497326
vpd,0.0,46.0,2322.340425531915
vpd,0.0,47.0,2351.4511873350925
vpd,0.0,48.0,2411.096605744125
vpd,0.0,49.0,2431.5926892950392
vpd,0.0,50.0,2392.287917737789
vpd,0.0,51.0,2477.2040302267
vpd,0.0,52.0,2474.3654822335025
vpd,0.0,53.0,2466.3705583756346
vpd,0.0,54.0,2493.6090225563908
vpd,0.0,55.0,2474.4274809160306
vpd,0.0,56.0,2477.1464646464647
vpd,0.0,57.0,2486.375
vpd,0.0,58.0,2472.885572139304
vpd,0.0,59.0,2450.753768844221
vpd,0.0,60.0,2506.5891472868216
vpd,0.0,61.0,2470.103092783505
vpd,0.0,62.0,2510.835509138381
vpd,0.0,63.0,2552.2486772486773
vpd,0.0,64.0,2537.0967741935483
vpd,0.0,65.0,2552.3809523809523
vpd,0.0,66.0,2587.3278236914603
vpd,0.0,67.0,2511.7728531855955
vpd,0.0,68.0,2579.4444444444443
vpd,0.0,69.0,2562.3249299719887
vpd,0.0,70.0,2577.4590163934427
vpd,0.0,71.0,2596.239554317549
vpd,0.0,72.0,2578.260869565217
vpd,0.0,73.0,2584.877384196185
vpd,0.0,74.0,2562.466124661247
vpd,0.0,75.0,2588.043478260869
vpd,0.0,76.0,2606.060606060606
vpd,0.0,77.0,2553.6486486486488
vpd,0.0,78.0,2565.753424657534
vpd,0.0,79.0,2551.6806722689075
vpd,0.0,80.0,2523.013698630137
vpd,0.0,81.0,2478.1593406593406
vpd,0.0,82.0,2516.528925619835
vpd,0.0,83.0,2494.0054495912805
vpd,0.0,84.0,2526.7473118279568
vpd,0.0,85.0,2524.0489130434785
vpd,0.0,86.0,2486.7123287671234
vpd,0.0,87.0,2543.3884297520663
vpd,0.0,88.0,2548.75
vpd,0.0,89.0,2525.204359673025
vpd,0.0,90.0,2584.289617486339
vpd,0.0,91.0,2581.25
vpd,0.0,92.0,2609.752747252747
vpd,0.0,93.0,2640.845070422535
vpd,0.0,94.0,2594.6721311475408
vpd,0.0,95.0,2600.0
vpd,0.0,96.0,2609.4262295081967
vpd,0.0,97.0,2599.8618784530386
vpd,0.0,98.0,2603.462603878116
vpd,0.0,99.0,2609.0163934426228
vpd,1.0,0.0,90.24064171122994
vpd,1.0,1.0,61.067708333333336
vpd,1.0,2.0,63.92405063291139
vpd,1.0,3.0,94.91094147582696
vpd,1.0,4.0,116.7079207920792
vpd,1.0,5.0,200.1392757660167
vpd,1.0,6.0,272.0630372492837
vpd,1.0,7.0,272.9695431472081
vpd,1.0,8.0,314.01617250673854
vpd,1.0,9.0,360.3217158176944
vpd,1.0,10.0,381.5445026178011
vpd,1.0,11.0,523.3766233766233
vpd,1.0,12.0,580.8707124010554
vpd,1.0,13.0,589.5833333333334
vpd,1.0,14.0,581.201044386423
vpd,1.0,15.0,583.8196286472148
vpd,1.0,16.0,622.0052083333334
vpd,1.0,17.0,687.17277486911
vpd,1.0,18.0,715.6641604010025
vpd,1.0,19.0,783.9331619537276
vpd,1.0,20.0,782.9457364341085
vpd,1.0,21.0,801.4030612244898
vpd,1.0,22.0,834.9367088607595
vpd,1.0,23.0,893.0693069306931
vpd,1.0,24.0,967.2979797979798
vpd,1.0,25.0,975.0
vpd,1.0,26.0,1063.6144578313254
vpd,1.0,27.0,1179.404761904762
vpd,1.0,28.0,1229.701834862385
vpd,1.0,29.0,1380.0707547169811
vpd,1.0,30.0,1483.410138248848
vpd,1.0,31.0,1537.1824480369514
vpd,1.0,32.0,1646.8824940047962
vpd,1.0,33.0,1911.7283950617284
vpd,1.0,34.0,1983.678756476684
vpd,1.0,35.0,2060.857908847185
vpd,1.0,36.0,2036.3031914893616
vpd,1.0,37.0,2113.866666666667
vpd,1.0,38.0,2090.521978021978
vpd,1.0,39.0,2136.56914893617
vpd,1.0,40.0,2224.274406332454
vpd,1.0,41.0,2262.8571428571427
vpd,1.0,42.0,2258.9514066496163
vpd,1.0,43.0,2268.575063613232
vpd,1.0,44.0,2256.615776081425
vpd,1.0,45.0,2266.5413533834585
vpd,1.0,46.0,2270.0248756218907
vpd,1.0,47.0,2273.7562189054725
vpd,1.0,48.0,2290.7960199004974
vpd,1.0,49.0,2330.6532663316584
vpd,1.0,50.0,2306.8527918781724
vpd,1.0,51.0,2323.5218508997427
vpd,1.0,52.0,2358.418367346939
vpd,1.0,53.0,2372.715404699739
vpd,1.0,54.0,2380.6788511749346
vpd,1.0,55.0,2378.981723237598
vpd,1.0,56.0,2429.232804232804
vpd,1.0,57.0,2414.1732283464567
vpd,1.0,58.0,2428.5529715762277
vpd,1.0,59.0,2422.938144329897
vpd,1.0,60.0,2445.345744680851
vpd,1.0,61.0,2447.7572559366754
vpd,1.0,62.0,2468.6507936507937
vpd,1.0,63.0,2446.476964769648
vpd,1.0,64.0,2468.31955922865
vpd,1.0,65.0,2469.972067039106
vpd,1.0,66.0,2478.6723163841807
vpd,1.0,67.0,2490.9348441926345
vpd,1.0,68.0,2511.9596541786746
vpd,1.0,69.0,2508.166189111748
vpd,1.0,70.0,2527.5147928994083
vpd,1.0,71.0,2522.700296735905
vpd,1.0,72.0,2528.428571428572
vpd,1.0,73.0,2545.942028985507
vpd,1.0,74.0,2492.7966101694915
vpd,1.0,75.0,2508.285714285714
vpd,1.0,76.0,2532.8125
vpd,1.0,77.0,2529.799426934097
vpd,1.0,78.0,2524.927113702624
vpd,1.0,79.0,2531.9117647058824
vpd,1.0,80.0,2554.041916167665
vpd,1.0,81.0,2511.58357771261
vpd,1.0,82.0,2551.03550295858
vpd,1.0,83.0,2526.981707317073
vpd,1.0,84.0,2543.934911242603
vpd,1.0,85.0,2458.260869565217
vpd,1.0,86.0,2568.1428571428573
vpd,1.0,87.0,2569.1304347826085
vpd,1.0,88.0,2530.678466076696
vpd,1.0,89.0,2591.2721893491125
vpd,1.0,90.0,2528.4682080924854
vpd,1.0,91.0,2547.1264367816093
vpd,1.0,92.0,2539.655172413793
vpd,1.0,93.0,2538.040345821325
vpd,1.0,94.0,2536.637931034483
vpd,1.0,95.0,2553.8571428571427
vpd,1.0,96.0,2535.612535612536
vpd,1.0,97.0,2545.977011494253
vpd,1.0,98.0,2583.1428571428573
vpd,1.0,99.0,2573.0994152046783
vpd,2.0,0.0,98.99749373433583
vpd,2.0,1.0,93.7994722955145
vpd,2.0,2.0,86.86868686868686
vpd,2.0,3.0,79.83293556085918
vpd,2.0,4.0,127.30582524271844
vpd,2.0,5.0,158.84615384615384
vpd,2.0,6.0,218.66485013623972
vpd,2.0,7.0,236.11111111111111
vpd,2.0,8.0,289.3333333333333
vpd,2.0,9.0,324.87179487179486
vpd,2.0,10.0,433.1606217616581
vpd,2.0,11.0,559.0425531914893
vpd,2.0,12.0,568.7002652519894
vpd,2.0,13.0,589.1129032258065
vpd,2.0,14.0,580.7291666666666
vpd,2.0,15.0,634.5268542199489
vpd,2.0,16.0,693.6386768447837
vpd,2.0,17.0,769.3121693121693
vpd,2.0,18.0,762.2762148337596
vpd,2.0,19.0,774.4360902255639
vpd,2.0,20.0,772.4050632911392
vpd,2.0,21.0,803.8071065989848
vpd,2.0,22.0,856.0301507537688
vpd,2.0,23.0,844.059405940594
vpd,2.0,24.0,866.708229426434
vpd,2.0,25.0,982.7710843373494
vpd,2.0,26.0,1176.689976689977
vpd,2.0,27.0,1545.5334987593053
vpd,2.0,28.0,1780.690537084399
vpd,2.0,29.0,1911.904761904762
vpd,2.0,30.0,1992.328767123288
vpd,2.0,31.0,2004.89417989418
vpd,2.0,32.0,2028.301886792453
vpd,2.0,33.0,2006.989247311828
vpd,2.0,34.0,2046.132596685083
vpd,2.0,35.0,2049.5714285714284
vpd,2.0,36.0,2039.855072463768
vpd,2.0,37.0,2058.0174927113703
vpd,2.0,38.0,2093.154761904762
vpd,2.0,39.0,2097.538461538461
vpd,2.0,40.0,2091.4634146341464
vpd,2.0,41.0,2107.5153374233128
vpd,2.0,42.0,2115.396825396825
vpd,2.0,43.0,2111.23417721519
vpd,2.0,44.0,2121.993670886076
vpd,2.0,45.0,2097.71986970684
vpd,2.0,46.0,2127.3584905660377
vpd,2.0,47.0,2103.006329113924
vpd,2.0,48.0,2112.264150943396
vpd,2.0,49.0,2132.807570977918
vpd,2.0,50.0,2150.325732899023
vpd,2.0,51.0,2195.110410094637
vpd,2.0,52.0,2194.006309148265
vpd,2.0,53.0,2204.662379421222
vpd,2.0,54.0,2210.702875399361
vpd,2.0,55.0,2220.7119741100323
vpd,2.0,56.0,2251.4469453376205
vpd,2.0,57.0,2264.420062695925
vpd,2.0,58.0,2279.2063492063494
vpd,2.0,59.0,2313.064516129032
vpd,2.0,60.0,2306.86274509804
vpd,2.0,61.0,2270.064724919094
vpd,2.0,62.0,2317.0491803278687
vpd,2.0,63.0,2283.554817275748
vpd,2.0,64.0,2335.6435643564355
vpd,2.0,65.0,2280.3030303030305
vpd,2.0,66.0,2342.9765886287623
vpd,2.0,67.0,2380.5841924398624
vpd,2.0,68.0,2371.283783783784
vpd,2.0,69.0,2371.617161716172
vpd,2.0,70.0,2364.6464646464647
vpd,2.0,71.0,2432.3529411764707
vpd,2.0,72.0,2465.438596491228
vpd,2.0,73.0,2467.9310344827586
vpd,2.0,74.0,2450.1724137931037
vpd,2.0,75.0,2466.385135135135
vpd,2.0,76.0,2493.1208053691275
vpd,2.0,77.0,2506.7474048442905
vpd,2.0,78.0,2433.221476510067
vpd,2.0,79.0,2491.638225255973
vpd,2.0,80.0,2513.621262458472
vpd,2.0,81.0,2500.3401360544217
vpd,2.0,82.0,2519.491525423729
vpd,2.0,83.0,2506.4144736842104
vpd,2.0,84.0,2473.1164383561645
vpd,2.0,85.0,2493.174061433447
vpd,2.0,86.0,2479.333333333333
vpd,2.0,87.0,2500.6734006734005
vpd,2.0,88.0,2409.546925566343
vpd,2.0,89.0,2452.715654952077
vpd,2.0,90.0,2489.0127388535034
vpd,2.0,91.0,2461.98738170347
vpd,2.0,92.0,2443.290734824281
vpd,2.0,93.0,2483.934426229508
vpd,2.0,94.0,2493.9144736842104
vpd,2.0,95.0,2550.31746031746
vpd,2.0,96.0,2504.6031746031745
vpd,2.0,97.0,2544.051446945338
vpd,2.0,98.0,2491.5335463258784
vpd,2.0,99.0,2498.58934169279
simhash,0.0,0.0,68.07980049875312
simhash,0.0,1.0,87.90123456790124
simhash,0.0,2.0,81.38957816377172
simhash,0.0,3.0,97.88732394366195
simhash,0.0,4.0,138.00475059382424
simhash,0.0,5.0,198.21002386634845
simhash,0.0,6.0,223.8095238095238
simhash,0.0,7.0,296.15384615384613
simhash,0.0,8.0,368.8976377952756
simhash,0.0,9.0,387.2795969773299
simhash,0.0,10.0,466.25
simhash,0.0,11.0,586.6402116402116
simhash,0.0,12.0,595.2631578947369
simhash,0.0,13.0,601.8324607329843
simhash,0.0,14.0,626.4705882352941
simhash,0.0,15.0,696.2025316455696
simhash,0.0,16.0,721.0327455919396
simhash,0.0,17.0,781.5
simhash,0.0,18.0,800.125313283208
simhash,0.0,19.0,840.7268170426065
simhash,0.0,20.0,909.75
simhash,0.0,21.0,917.0343137254902
simhash,0.0,22.0,963.490099009901
simhash,0.0,23.0,923.9024390243902
simhash,0.0,24.0,1085.678391959799
simhash,0.0,25.0,1064.0198511166252
simhash,0.0,26.0,1086.6915422885572
simhash,0.0,27.0,1146.641791044776
simhash,0.0,28.0,1103.366583541147
simhash,0.0,29.0,1168.6868686868686
simhash,0.0,30.0,1198.110831234257
simhash,0.0,31.0,1295.8015267175572
simhash,0.0,32.0,1256.75
simhash,0.0,33.0,1333.0423940149626
simhash,0.0,34.0,1393.0904522613066
simhash,0.0,35.0,1379.656862745098
simhash,0.0,36.0,1415.1851851851852
simhash,0.0,37.0,1503.2418952618457
simhash,0.0,38.0,1450.2450980392157
simhash,0.0,39.0,1573.3415233415233
simhash,0.0,40.0,1645.1127819548872
simhash,0.0,41.0,1694.8232323232323
simhash,0.0,42.0,1812.468193384224
simhash,0.0,43.0,1756.451612903226
simhash,0.0,44.0,1840.9560723514207
simhash,0.0,45.0,1926.478149100257
simhash,0.0,46.0,1943.701799485861
simhash,0.0,47.0,1969.8952879581152
simhash,0.0,48.0,2075.065963060686
simhash,0.0,49.0,2083.7179487179487
simhash,0.0,50.0,2040.7692307692307
simhash,0.0,51.0,2143.9353099730456
simhash,0.0,52.0,2151.813471502591
simhash,0.0,53.0,2148.556430446194
simhash,0.0,54.0,2226.994680851064
simhash,0.0,55.0,2212.466487935657
simhash,0.0,56.0,2185.6382978723404
simhash,0.0,57.0,2236.9272237196765
simhash,0.0,58.0,2290.9972299168976
simhash,0.0,59.0,2298.333333333333
simhash,0.0,60.0,2271.565934065934
simhash,0.0,61.0,2323.5537190082646
simhash,0.0,62.0,2316.106442577031
simhash,0.0,63.0,2316.9421487603304
simhash,0.0,64.0,2326.795580110497
simhash,0.0,65.0,2289.779005524862
simhash,0.0,66.0,2362.016574585635
simhash,0.0,67.0,2385.6353591160223
simhash,0.0,68.0,2298.351648351648
simhash,0.0,69.0,2376.315789473684
simhash,0.0,70.0,2407.8651685393256
simhash,0.0,71.0,2377.97783933518
simhash,0.0,72.0,2438.7186629526464
simhash,0.0,73.0,2465.983606557377
simhash,0.0,74.0,2457.9945799458
simhash,0.0,75.0,2493.8356164383563
simhash,0.0,76.0,2486.0881542699726
simhash,0.0,77.0,2437.265415549598
simhash,0.0,78.0,2493.5309973045823
simhash,0.0,79.0,2488.126649076517
simhash,0.0,80.0,2500.524934383202
simhash,0.0,81.0,2541.4864864864867
simhash,0.0,82.0,2523.952879581152
simhash,0.0,83.0,2522.965879265092
simhash,0.0,84.0,2525.322997416021
simhash,0.0,85.0,2533.333333333333
simhash,0.0,86.0,2560.3626943005183
simhash,0.0,87.0,2547.932816537468
simhash,0.0,88.0,2581.377551020408
simhash,0.0,89.0,2555.2356020942407
simhash,0.0,90.0,2562.2077922077924
simhash,0.0,91.0,2559.137055837564
simhash,0.0,92.0,2565.128205128205
simhash,0.0,93.0,2553.9340101522844
simhash,0.0,94.0,2585.964912280702
simhash,0.0,95.0,2518.4010152284263
simhash,0.0,96.0,2592.7295918367345
simhash,0.0,97.0,2588.422391857506
simhash,0.0,98.0,2636.6840731070497
simhash,0.0,99.0,2672.668393782384
simhash,1.0,0.0,84.6987951807229
simhash,1.0,1.0,77.87081339712918
simhash,1.0,2.0,82.67813267813268
simhash,1.0,3.0,115.33816425120771
simhash,1.0,4.0,176.98209718670077
simhash,1.0,5.0,225.9351620947631
simhash,1.0,6.0,239.0151515151515
simhash,1.0,7.0,320.7317073170732
simhash,1.0,8.0,346.2962962962963
simhash,1.0,9.0,350.7978723404256
simhash,1.0,10.0,371.4285714285714
simhash,1.0,11.0,405.6728232189973
simhash,1.0,12.0,469.4162436548223
simhash,1.0,13.0,505.1212938005391
simhash,1.0,14.0,598.2336956521739
simhash,1.0,15.0,590.3439153439153
simhash,1.0,16.0,650.5194805194806
simhash,1.0,17.0,665.5672823218997
simhash,1.0,18.0,726.2467191601049
simhash,1.0,19.0,706.578947368421
simhash,1.0,20.0,738.0519480519481
simhash,1.0,21.0,739.7172236503856
simhash,1.0,22.0,795.4663212435233
simhash,1.0,23.0,853.4438775510204
simhash,1.0,24.0,900.3778337531486
simhash,1.0,25.0,902.39898989899
simhash,1.0,26.0,899.1206030150754
simhash,1.0,27.0,997.2972972972972
simhash,1.0,28.0,964.4963144963144
simhash,1.0,29.0,1004.7911547911548
simhash,1.0,30.0,1061.002444987775
simhash,1.0,31.0,1132.885085574572
simhash,1.0,32.0,1116.706443914081
simhash,1.0,33.0,1292.450495049505
simhash,1.0,34.0,1400.4901960784314
simhash,1.0,35.0,1466.2935323383083
simhash,1.0,36.0,1602.3399014778324
simhash,1.0,37.0,1704.9019607843138
simhash,1.0,38.0,1873.573200992556
simhash,1.0,39.0,1849.2443324937028
simhash,1.0,40.0,1898.4886649874056
simhash,1.0,41.0,1980.8184143222504
simhash,1.0,42.0,2001.36815920398
simhash,1.0,43.0,2033.20987654321
simhash,1.0,44.0,2098.75
simhash,1.0,45.0,2094.416873449132
simhash,1.0,46.0,2119.581280788177
simhash,1.0,47.0,2123.258706467662
simhash,1.0,48.0,2133.7804878048782
simhash,1.0,49.0,2181.738035264484
simhash,1.0,50.0,2236.09022556391
simhash,1.0,51.0,2277.7078085642315
simhash,1.0,52.0,2264.4110275689222
simhash,1.0,53.0,2293.125
simhash,1.0,54.0,2311.323155216285
simhash,1.0,55.0,2286.259541984733
simhash,1.0,56.0,2310.5670103092784
simhash,1.0,57.0,2296.8274111675128
simhash,1.0,58.0,2356.847545219638
simhash,1.0,59.0,2386.875
simhash,1.0,60.0,2387.311557788945
simhash,1.0,61.0,2398.771498771499
simhash,1.0,62.0,2419.924812030076
simhash,1.0,63.0,2409.7051597051595
simhash,1.0,64.0,2421.658415841584
simhash,1.0,65.0,2474.875621890548
simhash,1.0,66.0,2468.71921182266
simhash,1.0,67.0,2476.441102756892
simhash,1.0,68.0,2484.306569343066
simhash,1.0,69.0,2461.7718446601943
simhash,1.0,70.0,2506.3569682151588
simhash,1.0,71.0,2511.1650485436894
simhash,1.0,72.0,2516.502463054187
simhash,1.0,73.0,2516.5865384615386
simhash,1.0,74.0,2579.53995157385
simhash,1.0,75.0,2568.72037914692
simhash,1.0,76.0,2549.404761904762
simhash,1.0,77.0,2590.8872901678656
simhash,1.0,78.0,2564.2512077294687
simhash,1.0,79.0,2574.3341404358357
simhash,1.0,80.0,2586.867469879518
simhash,1.0,81.0,2573.414634146341
simhash,1.0,82.0,2613.317191283293
simhash,1.0,83.0,2594.3914081145585
simhash,1.0,84.0,2619.8564593301435
simhash,1.0,85.0,2620.9638554216867
simhash,1.0,86.0,2610.169491525424
simhash,1.0,87.0,2587.9268292682927
simhash,1.0,88.0,2625.3588516746413
simhash,1.0,89.0,2631.35593220339
simhash,1.0,90.0,2625.3676470588234
simhash,1.0,91.0,2634.869976359338
simhash,1.0,92.0,2629.285714285714
simhash,1.0,93.0,2643.8995215311006
simhash,1.0,94.0,2660.9375
simhash,1.0,95.0,2692.224880382775
simhash,1.0,96.0,2643.71921182266
simhash,1.0,97.0,2648.32134292566
simhash,1.0,98.0,2671.0462287104624
simhash,1.0,99.0,2649.154589371981
simhash,2.0,0.0,63.3495145631068
simhash,2.0,1.0,56.81818181818182
simhash,2.0,2.0,84.28217821782178
simhash,2.0,3.0,79.92610837438424
simhash,2.0,4.0,143.2051282051282
simhash,2.0,5.0,236.58536585365857
simhash,2.0,6.0,260.86387434554973
simhash,2.0,7.0,334.5
simhash,2.0,8.0,340.60913705583755
simhash,2.0,9.0,382.27513227513225
simhash,2.0,10.0,427.8074866310161
simhash,2.0,11.0,479.2207792207792
simhash,2.0,12.0,534.6354166666666
simhash,2.0,13.0,594.110275689223
simhash,2.0,14.0,619.0954773869347
simhash,2.0,15.0,680.2211302211302
simhash,2.0,16.0,776.0869565217391
simhash,2.0,17.0,778.2115869017632
simhash,2.0,18.0,791.9395465994962
simhash,2.0,19.0,783.375314861461
simhash,2.0,20.0,800.7317073170732
simhash,2.0,21.0,786.7574257425742
simhash,2.0,22.0,850.3667481662592
simhash,2.0,23.0,922.463768115942
simhash,2.0,24.0,938.3132530120482
simhash,2.0,25.0,958.6605080831408
simhash,2.0,26.0,959.1533180778032
simhash,2.0,27.0,1115.2325581395348
simhash,2.0,28.0,1435.0602409638554
simhash,2.0,29.0,1588.220551378446
simhash,2.0,30.0,1635.5
simhash,2.0,31.0,1640.8629441624366
simhash,2.0,32.0,1710.9536082474226
simhash,2.0,33.0,1794.2257217847769
simhash,2.0,34.0,1795.0
simhash,2.0,35.0,1806.0880829015543
simhash,2.0,36.0,1807.5596816976129
simhash,2.0,37.0,1818.484042553192
simhash,2.0,38.0,1829.7043010752689
simhash,2.0,39.0,1972.5675675675675
simhash,2.0,40.0,1899.719101123596
simhash,2.0,41.0,1896.9086021505373
simhash,2.0,42.0,1949.462365591398
simhash,2.0,43.0,1984.958217270195
simhash,2.0,44.0,1964.769647696477
simhash,2.0,45.0,1991.4835164835165
simhash,2.0,46.0,2001.470588235294
simhash,2.0,47.0,2055.4794520547944
simhash,2.0,48.0,2074.3869209809263
simhash,2.0,49.0,2028.2085561497329
simhash,2.0,50.0,2118.7667560321715
simhash,2.0,51.0,2118.181818181818
simhash,2.0,52.0,2124.736842105264
simhash,2.0,53.0,2132.189973614776
simhash,2.0,54.0,2188.4
simhash,2.0,55.0,2201.0498687664044
simhash,2.0,56.0,2187.0320855614973
simhash,2.0,57.0,2140.4761904761904
simhash,2.0,58.0,2229.5514511873357
simhash,2.0,59.0,2208.746736292428
simhash,2.0,60.0,2232.321899736148
simhash,2.0,61.0,2247.7572559366754
simhash,2.0,62.0,2291.952506596306
simhash,2.0,63.0,2293.7830687830688
simhash,2.0,64.0,2298.062015503876
simhash,2.0,65.0,2276.2162162162163
simhash,2.0,66.0,2313.333333333333
simhash,2.0,67.0,2357.39247311828
simhash,2.0,68.0,2296.8
simhash,2.0,69.0,2382.520325203252
simhash,2.0,70.0,2361.007957559681
simhash,2.0,71.0,2288.9945652173915
simhash,2.0,72.0,2407.297297297297
simhash,2.0,73.0,2402.162162162162
simhash,2.0,74.0,2387.603305785124
simhash,2.0,75.0,2379.608938547486
simhash,2.0,76.0,2421.1748633879783
simhash,2.0,77.0,2395.567867036011
simhash,2.0,78.0,2471.1699164345405
simhash,2.0,79.0,2442.1917808219177
simhash,2.0,80.0,2475.0
simhash,2.0,81.0,2401.766304347826
simhash,2.0,82.0,2382.8804347826085
simhash,2.0,83.0,2438.300835654596
simhash,2.0,84.0,2438.950276243094
simhash,2.0,85.0,2457.4728260869565
simhash,2.0,86.0,2525.0
simhash,2.0,87.0,2505.2139037433158
simhash,2.0,88.0,2460.6382978723404
simhash,2.0,89.0,2512.7027027027025
simhash,2.0,90.0,2503.8978494623657
simhash,2.0,91.0,2541.823056300268
simhash,2.0,92.0,2451.775956284153
simhash,2.0,93.0,2504.471544715447
simhash,2.0,94.0,2489.70189701897
simhash,2.0,95.0,2540.0
simhash,2.0,96.0,2545.967741935484
simhash,2.0,97.0,2505.510752688172
simhash,2.0,98.0,2512.466124661247
simhash,2.0,99.0,2561.338797814208
vpd_simhash,0.0,0.0,79.70297029702971
vpd_simhash,0.0,1.0,92.72517321016166
vpd_simhash,0.0,2.0,140.4466501240695
vpd_simhash,0.0,3.0,259.0659340659341
vpd_simhash,0.0,4.0,361.1731843575419
vpd_simhash,0.0,5.0,398.69565217391306
vpd_simhash,0.0,6.0,469.3820224719101
vpd_simhash,0.0,7.0,527.8378378378378
vpd_simhash,0.0,8.0,620.4188481675393
vpd_simhash,0.0,9.0,678.8713910761155
vpd_simhash,0.0,10.0,653.8057742782153
vpd_simhash,0.0,11.0,698.1770833333334
vpd_simhash,0.0,12.0,733.6387434554974
vpd_simhash,0.0,13.0,762.4050632911392
vpd_simhash,0.0,14.0,856.7088607594936
vpd_simhash,0.0,15.0,933.0049261083744
vpd_simhash,0.0,16.0,940.4878048780488
vpd_simhash,0.0,17.0,921.9660194174758
vpd_simhash,0.0,18.0,1059.5923261390888
vpd_simhash,0.0,19.0,1062.0
vpd_simhash,0.0,20.0,1141.258741258741
vpd_simhash,0.0,21.0,1289.7911832946636
vpd_simhash,0.0,22.0,1338.2488479262672
vpd_simhash,0.0,23.0,1460.1851851851852
vpd_simhash,0.0,24.0,1683.8516746411483
vpd_simhash,0.0,25.0,1820.1005025125628
vpd_simhash,0.0,26.0,1921.501272264631
vpd_simhash,0.0,27.0,1992.3366834170856
vpd_simhash,0.0,28.0,2118.4350132626
vpd_simhash,0.0,29.0,2149.074074074074
vpd_simhash,0.0,30.0,2165.665796344648
vpd_simhash,0.0,31.0,2183.8541666666665
vpd_simhash,0.0,32.0,2254.032258064516
vpd_simhash,0.0,33.0,2258.4656084656085
vpd_simhash,0.0,34.0,2255.6282722513088
vpd_simhash,0.0,35.0,2277.461139896373
vpd_simhash,0.0,36.0,2322.57217847769
vpd_simhash,0.0,37.0,2345.418848167539
vpd_simhash,0.0,38.0,2330.2356020942407
vpd_simhash,0.0,39.0,2353.166226912929
vpd_simhash,0.0,40.0,2342.4603174603176
vpd_simhash,0.0,41.0,2359.375
vpd_simhash,0.0,42.0,2380.809399477807
vpd_simhash,0.0,43.0,2412.236842105264
vpd_simhash,0.0,44.0,2360.594315245478
vpd_simhash,0.0,45.0,2357.860824742268
vpd_simhash,0.0,46.0,2407.908163265306
vpd_simhash,0.0,47.0,2408.582089552239
vpd_simhash,0.0,48.0,2423.5443037974683
vpd_simhash,0.0,49.0,2401.889168765743
vpd_simhash,0.0,50.0,2393.905472636816
vpd_simhash,0.0,51.0,2487.27959697733
vpd_simhash,0.0,52.0,2459.5238095238096
vpd_simhash,0.0,53.0,2467.8571428571427
vpd_simhash,0.0,54.0,2521.1586901763226
vpd_simhash,0.0,55.0,2489.294403892944
vpd_simhash,0.0,56.0,2499.255583126551
vpd_simhash,0.0,57.0,2541.564792176039
vpd_simhash,0.0,58.0,2528.9156626506024
vpd_simhash,0.0,59.0,2578.728606356968
vpd_simhash,0.0,60.0,2573.095238095238
vpd_simhash,0.0,61.0,2644.536817102138
vpd_simhash,0.0,62.0,2638.2775119617227
vpd_simhash,0.0,63.0,2597.511848341232
vpd_simhash,0.0,64.0,2592.7033492822966
vpd_simhash,0.0,65.0,2667.3255813953488
vpd_simhash,0.0,66.0,2685.780885780886
vpd_simhash,0.0,67.0,2701.856148491879
vpd_simhash,0.0,68.0,2745.8429561200924
vpd_simhash,0.0,69.0,2707.4418604651164
vpd_simhash,0.0,70.0,2747.0794392523367
vpd_simhash,0.0,71.0,2727.803738317757
vpd_simhash,0.0,72.0,2798.738532110092
vpd_simhash,0.0,73.0,2886.226851851852
vpd_simhash,0.0,74.0,2839.72286374134
vpd_simhash,0.0,75.0,2918.501170960187
vpd_simhash,0.0,76.0,2877.948113207547
vpd_simhash,0.0,77.0,2936.426914153132
vpd_simhash,0.0,78.0,2925.866050808314
vpd_simhash,0.0,79.0,2958.411214953271
vpd_simhash,0.0,80.0,3028.0516431924884
vpd_simhash,0.0,81.0,2961.9815668202764
vpd_simhash,0.0,82.0,3034.032634032634
vpd_simhash,0.0,83.0,3066.7840375586857
vpd_simhash,0.0,84.0,3046.72131147541
vpd_simhash,0.0,85.0,3105.463182897862
vpd_simhash,0.0,86.0,3103.0805687203792
vpd_simhash,0.0,87.0,3182.409638554217
vpd_simhash,0.0,88.0,3124.1092636579574
vpd_simhash,0.0,89.0,3229.710144927536
vpd_simhash,0.0,90.0,3154.7961630695445
vpd_simhash,0.0,91.0,3104.379562043795
vpd_simhash,0.0,92.0,3154.8693586698337
vpd_simhash,0.0,93.0,3179.567307692308
vpd_simhash,0.0,94.0,3174.0521327014217
vpd_simhash,0.0,95.0,3154.1766109785203
vpd_simhash,0.0,96.0,3174.2753623188405
vpd_simhash,0.0,97.0,3206.834532374101
vpd_simhash,0.0,98.0,3193.4679334916864
vpd_simhash,0.0,99.0,3142.908653846154
vpd_simhash,1.0,0.0,102.11442786069652
vpd_simhash,1.0,1.0,88.22115384615384
vpd_simhash,1.0,2.0,146.88279301745635
vpd_simhash,1.0,3.0,223.08743169398903
vpd_simhash,1.0,4.0,308.40220385674934
vpd_simhash,1.0,5.0,341.5041782729805
vpd_simhash,1.0,6.0,453.8781163434903
vpd_simhash,1.0,7.0,553.5714285714286
vpd_simhash,1.0,8.0,641.2256267409471
vpd_simhash,1.0,9.0,674.0331491712707
vpd_simhash,1.0,10.0,728.5522788203754
vpd_simhash,1.0,11.0,815.6914893617021
vpd_simhash,1.0,12.0,894.8509485094851
vpd_simhash,1.0,13.0,915.9574468085108
vpd_simhash,1.0,14.0,960.6951871657756
vpd_simhash,1.0,15.0,1080.6366047745355
vpd_simhash,1.0,16.0,1190.0523560209424
vpd_simhash,1.0,17.0,1184.078947368421
vpd_simhash,1.0,18.0,1213.341968911917
vpd_simhash,1.0,19.0,1248.586118251928
vpd_simhash,1.0,20.0,1258.2262210796914
vpd_simhash,1.0,21.0,1296.778350515464
vpd_simhash,1.0,22.0,1267.223650385604
vpd_simhash,1.0,23.0,1335.7506361323155
vpd_simhash,1.0,24.0,1439.8950131233596
vpd_simhash,1.0,25.0,1426.0981912144705
vpd_simhash,1.0,26.0,1470.4427083333333
vpd_simhash,1.0,27.0,1607.012987012987
vpd_simhash,1.0,28.0,1782.6315789473683
vpd_simhash,1.0,29.0,1831.914893617021
vpd_simhash,1.0,30.0,1889.6
vpd_simhash,1.0,31.0,1809.5549738219893
vpd_simhash,1.0,32.0,2009.090909090909
vpd_simhash,1.0,33.0,2027.1767810026383
vpd_simhash,1.0,34.0,2015.4639175257728
vpd_simhash,1.0,35.0,2053.1017369727047
vpd_simhash,1.0,36.0,2074.492385786802
vpd_simhash,1.0,37.0,2116.6243654822333
vpd_simhash,1.0,38.0,2161.518987341772
vpd_simhash,1.0,39.0,2165.736040609137
vpd_simhash,1.0,40.0,2216.240409207161
vpd_simhash,1.0,41.0,2273.116883116883
vpd_simhash,1.0,42.0,2328.1329923273656
vpd_simhash,1.0,43.0,2334.6858638743456
vpd_simhash,1.0,44.0,2325.769230769231
vpd_simhash,1.0,45.0,2359.480519480519
vpd_simhash,1.0,46.0,2375.7978723404253
vpd_simhash,1.0,47.0,2380.343007915568
vpd_simhash,1.0,48.0,2439.70189701897
vpd_simhash,1.0,49.0,2437.0026525198937
vpd_simhash,1.0,50.0,2346.4566929133857
vpd_simhash,1.0,51.0,2434.4827586206898
vpd_simhash,1.0,52.0,2441.176470588235
vpd_simhash,1.0,53.0,2443.386243386243
vpd_simhash,1.0,54.0,2465.951742627346
vpd_simhash,1.0,55.0,2469.137466307277
vpd_simhash,1.0,56.0,2529.4037940379403
vpd_simhash,1.0,57.0,2463.978494623656
vpd_simhash,1.0,58.0,2447.354497354497
vpd_simhash,1.0,59.0,2512.7296587926508
vpd_simhash,1.0,60.0,2562.9533678756475
vpd_simhash,1.0,61.0,2547.4160206718348
vpd_simhash,1.0,62.0,2559.8425196850394
vpd_simhash,1.0,63.0,2561.082474226804
vpd_simhash,1.0,64.0,2599.613402061856
vpd_simhash,1.0,65.0,2572.831632653061
vpd_simhash,1.0,66.0,2605.813953488372
vpd_simhash,1.0,67.0,2551.688311688312
vpd_simhash,1.0,68.0,2623.6292428198435
vpd_simhash,1.0,69.0,2641.6020671834626
vpd_simhash,1.0,70.0,2557.788944723618
vpd_simhash,1.0,71.0,2611.1253196930948
vpd_simhash,1.0,72.0,2544.6475195822454
vpd_simhash,1.0,73.0,2584.782608695652
vpd_simhash,1.0,74.0,2615.454545454545
vpd_simhash,1.0,75.0,2588.451776649746
vpd_simhash,1.0,76.0,2587.244897959184
vpd_simhash,1.0,77.0,2623.7974683544303
vpd_simhash,1.0,78.0,2596.538461538461
vpd_simhash,1.0,79.0,2646.401028277635
vpd_simhash,1.0,80.0,2700.3826530612246
vpd_simhash,1.0,81.0,2651.275510204081
vpd_simhash,1.0,82.0,2715.116279069768
vpd_simhash,1.0,83.0,2723.0179028132998
vpd_simhash,1.0,84.0,2710.12987012987
vpd_simhash,1.0,85.0,2800.90206185567
vpd_simhash,1.0,86.0,2725.897435897436
vpd_simhash,1.0,87.0,2740.128205128205
vpd_simhash,1.0,88.0,2673.2824427480914
vpd_simhash,1.0,89.0,2698.1012658227846
vpd_simhash,1.0,90.0,2764.698492462312
vpd_simhash,1.0,91.0,2699.626865671642
vpd_simhash,1.0,92.0,2691.645885286783
vpd_simhash,1.0,93.0,2720.5882352941176
vpd_simhash,1.0,94.0,2711.0969387755104
vpd_simhash,1.0,95.0,2761.8251928020563
vpd_simhash,1.0,96.0,2732.3604060913704
vpd_simhash,1.0,97.0,2776.153846153846
vpd_simhash,1.0,98.0,2762.4050632911394
vpd_simhash,1.0,99.0,2839.6153846153848
vpd_simhash,2.0,0.0,77.90697674418605
vpd_simhash,2.0,1.0,102.51889168765744
vpd_simhash,2.0,2.0,105.04807692307692
vpd_simhash,2.0,3.0,109.6813725490196
vpd_simhash,2.0,4.0,202.5265957446809
vpd_simhash,2.0,5.0,236.11859838274933
vpd_simhash,2.0,6.0,316.1842105263158
vpd_simhash,2.0,7.0,358.73015873015873
vpd_simhash,2.0,8.0,364.5077720207254
vpd_simhash,2.0,9.0,460.9333333333333
vpd_simhash,2.0,10.0,543.218085106383
vpd_simhash,2.0,11.0,579.1891891891892
vpd_simhash,2.0,12.0,639.0374331550802
vpd_simhash,2.0,13.0,663.6363636363636
vpd_simhash,2.0,14.0,736.046511627907
vpd_simhash,2.0,15.0,754.5691906005222
vpd_simhash,2.0,16.0,782.0680628272252
vpd_simhash,2.0,17.0,781.8181818181819
vpd_simhash,2.0,18.0,813.7037037037037
vpd_simhash,2.0,19.0,914.4768856447688
vpd_simhash,2.0,20.0,1048.090692124105
vpd_simhash,2.0,21.0,1163.6144578313254
vpd_simhash,2.0,22.0,1273.887587822014
vpd_simhash,2.0,23.0,1375.8663366336634
vpd_simhash,2.0,24.0,1440.561224489796
vpd_simhash,2.0,25.0,1739.9214659685863
vpd_simhash,2.0,26.0,1789.1076115485564
vpd_simhash,2.0,27.0,1702.0671834625325
vpd_simhash,2.0,28.0,1782.6719576719577
vpd_simhash,2.0,29.0,1974.8603351955308
vpd_simhash,2.0,30.0,2064.583333333333
vpd_simhash,2.0,31.0,2106.360946745562
vpd_simhash,2.0,32.0,2131.2693498452013
vpd_simhash,2.0,33.0,2156.055900621118
vpd_simhash,2.0,34.0,2164.285714285714
vpd_simhash,2.0,35.0,2167.283950617284
vpd_simhash,2.0,36.0,2220.398773006135
vpd_simhash,2.0,37.0,2212.980769230769
vpd_simhash,2.0,38.0,2226.751592356688
vpd_simhash,2.0,39.0,2270.0
vpd_simhash,2.0,40.0,2277.5974025974024
vpd_simhash,2.0,41.0,2285.5737704918038
vpd_simhash,2.0,42.0,2244.392523364486
vpd_simhash,2.0,43.0,2277.156549520767
vpd_simhash,2.0,44.0,2264.057507987221
vpd_simhash,2.0,45.0,2297.46835443038
vpd_simhash,2.0,46.0,2297.3015873015875
vpd_simhash,2.0,47.0,2301.26582278481
vpd_simhash,2.0,48.0,2308.962264150944
vpd_simhash,2.0,49.0,2311.671924290221
vpd_simhash,2.0,50.0,2371.692307692308
vpd_simhash,2.0,51.0,2361.2852664576803
vpd_simhash,2.0,52.0,2380.373831775701
vpd_simhash,2.0,53.0,2406.9841269841268
vpd_simhash,2.0,54.0,2395.76802507837
vpd_simhash,2.0,55.0,2411.076923076923
vpd_simhash,2.0,56.0,2364.723926380368
vpd_simhash,2.0,57.0,2413.855421686747
vpd_simhash,2.0,58.0,2409.726443768997
vpd_simhash,2.0,59.0,2488.71473354232
vpd_simhash,2.0,60.0,2515.15625
vpd_simhash,2.0,61.0,2515.740740740741
vpd_simhash,2.0,62.0,2524.4615384615386
vpd_simhash,2.0,63.0,2552.760736196319
vpd_simhash,2.0,64.0,2539.3939393939395
vpd_simhash,2.0,65.0,2539.4495412844035
vpd_simhash,2.0,66.0,2549.3808049535605
vpd_simhash,2.0,67.0,2553.7383177570096
vpd_simhash,2.0,68.0,2586.9565217391305
vpd_simhash,2.0,69.0,2543.292682926829
vpd_simhash,2.0,70.0,2584.3465045592707
vpd_simhash,2.0,71.0,2564.9691358024693
vpd_simhash,2.0,72.0,2561.300309597523
vpd_simhash,2.0,73.0,2537.230769230769
vpd_simhash,2.0,74.0,2541.6666666666665
vpd_simhash,2.0,75.0,2585.757575757576
vpd_simhash,2.0,76.0,2598.1481481481483
vpd_simhash,2.0,77.0,2579.595015576324
vpd_simhash,2.0,78.0,2558.796296296296
vpd_simhash,2.0,79.0,2560.0
vpd_simhash,2.0,80.0,2582.5153374233128
vpd_simhash,2.0,81.0,2560.725075528701
vpd_simhash,2.0,82.0,2594.378698224852
vpd_simhash,2.0,83.0,2615.165165165165
vpd_simhash,2.0,84.0,2593.0091185410333
vpd_simhash,2.0,85.0,2590.1492537313434
vpd_simhash,2.0,86.0,2590.173410404624
vpd_simhash,2.0,87.0,2640.0280898876404
vpd_simhash,2.0,88.0,2728.038674033149
vpd_simhash,2.0,89.0,2712.290502793296
vpd_simhash,2.0,90.0,2746.2290502793294
vpd_simhash,2.0,91.0,2804.6348314606744
vpd_simhash,2.0,92.0,2754.670329670329
vpd_simhash,2.0,93.0,2808.6592178770948
vpd_simhash,2.0,94.0,2868.627450980392
vpd_simhash,2.0,95.0,2960.055096418733
vpd_simhash,2.0,96.0,2994.7293447293446
vpd_simhash,2.0,97.0,3016.759776536313
vpd_simhash,2.0,98.0,2954.15512465374
vpd_simhash,2.0,99.0,3004.432132963989
vpd_simhash_extended,0.0,0.0,114.58885941644564
vpd_simhash_extended,0.0,1.0,79.5843520782396
vpd_simhash_extended,0.0,2.0,48.23008849557522
vpd_simhash_extended,0.0,3.0,67.47126436781609
vpd_simhash_extended,0.0,4.0,150.9090909090909
vpd_simhash_extended,0.0,5.0,250.95367847411444
vpd_simhash_extended,0.0,6.0,274.9336870026525
vpd_simhash_extended,0.0,7.0,296.2532299741602
vpd_simhash_extended,0.0,8.0,299.6113989637305
vpd_simhash_extended,0.0,9.0,333.5597826086956
vpd_simhash_extended,0.0,10.0,405.297157622739
vpd_simhash_extended,0.0,11.0,449.61139896373055
vpd_simhash_extended,0.0,12.0,528.2442748091603
vpd_simhash_extended,0.0,13.0,605.1020408163265
vpd_simhash_extended,0.0,14.0,674.1116751269036
vpd_simhash_extended,0.0,15.0,662.718204488778
vpd_simhash_extended,0.0,16.0,709.7744360902255
vpd_simhash_extended,0.0,17.0,727.6442307692307
vpd_simhash_extended,0.0,18.0,744.5238095238095
vpd_simhash_extended,0.0,19.0,792.8048780487804
vpd_simhash_extended,0.0,20.0,868.75
vpd_simhash_extended,0.0,21.0,863.715710723192
vpd_simhash_extended,0.0,22.0,860.5985037406484
vpd_simhash_extended,0.0,23.0,916.8269230769232
vpd_simhash_extended,0.0,24.0,913.5491606714628
vpd_simhash_extended,0.0,25.0,885.6115107913669
vpd_simhash_extended,0.0,26.0,993.9110070257613
vpd_simhash_extended,0.0,27.0,1033.8516746411483
vpd_simhash_extended,0.0,28.0,1088.7058823529412
vpd_simhash_extended,0.0,29.0,1192.5058548009367
vpd_simhash_extended,0.0,30.0,1257.673860911271
vpd_simhash_extended,0.0,31.0,1254.0441176470588
vpd_simhash_extended,0.0,32.0,1354.1666666666667
vpd_simhash_extended,0.0,33.0,1311.298076923077
vpd_simhash_extended,0.0,34.0,1364.6699266503667
vpd_simhash_extended,0.0,35.0,1531.1224489795918
vpd_simhash_extended,0.0,36.0,1579.125
vpd_simhash_extended,0.0,37.0,1658.6901763224182
vpd_simhash_extended,0.0,38.0,1843.274111675127
vpd_simhash_extended,0.0,39.0,1862.565445026178
vpd_simhash_extended,0.0,40.0,1876.4556962025315
vpd_simhash_extended,0.0,41.0,1965.2564102564104
vpd_simhash_extended,0.0,42.0,1931.3648293963256
vpd_simhash_extended,0.0,43.0,2022.5464190981431
vpd_simhash_extended,0.0,44.0,2034.8958333333333
vpd_simhash_extended,0.0,45.0,1984.2931937172773
vpd_simhash_extended,0.0,46.0,1979.0697674418604
vpd_simhash_extended,0.0,47.0,2043.6528497409329
vpd_simhash_extended,0.0,48.0,2062.627551020408
vpd_simhash_extended,0.0,49.0,2057.908163265306
vpd_simhash_extended,0.0,50.0,2061.450381679389
vpd_simhash_extended,0.0,51.0,2018.1818181818185
vpd_simhash_extended,0.0,52.0,2085.0260416666665
vpd_simhash_extended,0.0,53.0,2090.1832460732985
vpd_simhash_extended,0.0,54.0,2088.7267904509285
vpd_simhash_extended,0.0,55.0,2105.4232804232806
vpd_simhash_extended,0.0,56.0,2084.1494845360826
vpd_simhash_extended,0.0,57.0,2121.611253196931
vpd_simhash_extended,0.0,58.0,2135.60411311054
vpd_simhash_extended,0.0,59.0,2122.5515463917527
vpd_simhash_extended,0.0,60.0,2131.8295739348373
vpd_simhash_extended,0.0,61.0,2164.4329896907216
vpd_simhash_extended,0.0,62.0,2210.309278350516
vpd_simhash_extended,0.0,63.0,2231.841432225064
vpd_simhash_extended,0.0,64.0,2211.772151898734
vpd_simhash_extended,0.0,65.0,2227.363184079602
vpd_simhash_extended,0.0,66.0,2257.5
vpd_simhash_extended,0.0,67.0,2261.278195488722
vpd_simhash_extended,0.0,68.0,2287.622549019608
vpd_simhash_extended,0.0,69.0,2263.080684596577
vpd_simhash_extended,0.0,70.0,2284.436274509804
vpd_simhash_extended,0.0,71.0,2318.0387409200966
vpd_simhash_extended,0.0,72.0,2309.2995169082124
vpd_simhash_extended,0.0,73.0,2348.7804878048782
vpd_simhash_extended,0.0,74.0,2333.170731707317
vpd_simhash_extended,0.0,75.0,2372.384428223844
vpd_simhash_extended,0.0,76.0,2388.9294403892945
vpd_simhash_extended,0.0,77.0,2417.632850241546
vpd_simhash_extended,0.0,78.0,2373.2696897374703
vpd_simhash_extended,0.0,79.0,2338.4615384615386
vpd_simhash_extended,0.0,80.0,2411.4077669902917
vpd_simhash_extended,0.0,81.0,2428.349282296651
vpd_simhash_extended,0.0,82.0,2412.014563106796
vpd_simhash_extended,0.0,83.0,2455.9523809523807
vpd_simhash_extended,0.0,84.0,2462.89156626506
vpd_simhash_extended,0.0,85.0,2451.798561151079
vpd_simhash_extended,0.0,86.0,2470.3614457831327
vpd_simhash_extended,0.0,87.0,2452.1686746987957
vpd_simhash_extended,0.0,88.0,2496.626506024096
vpd_simhash_extended,0.0,89.0,2495.6521739130435
vpd_simhash_extended,0.0,90.0,2487.081339712918
vpd_simhash_extended,0.0,91.0,2456.7375886524824
vpd_simhash_extended,0.0,92.0,2461.124401913876
vpd_simhash_extended,0.0,93.0,2527.294685990338
vpd_simhash_extended,0.0,94.0,2503.46062052506
vpd_simhash_extended,0.0,95.0,2494.244604316547
vpd_simhash_extended,0.0,96.0,2514.3552311435524
vpd_simhash_extended,0.0,97.0,2473.095238095238
vpd_simhash_extended,0.0,98.0,2460.532687651332
vpd_simhash_extended,0.0,99.0,2481.280193236715
vpd_simhash_extended,1.0,0.0,52.71149674620391
vpd_simhash_extended,1.0,1.0,63.2258064516129
vpd_simhash_extended,1.0,2.0,72.67699115044248
vpd_simhash_extended,1.0,3.0,91.78082191780824
vpd_simhash_extended,1.0,4.0,134.28571428571428
vpd_simhash_extended,1.0,5.0,198.1578947368421
vpd_simhash_extended,1.0,6.0,264.69072164948454
vpd_simhash_extended,1.0,7.0,312.3425692695214
vpd_simhash_extended,1.0,8.0,330.90909090909093
vpd_simhash_extended,1.0,9.0,397.4874371859297
vpd_simhash_extended,1.0,10.0,430.0498753117207
vpd_simhash_extended,1.0,11.0,480.0751879699248
vpd_simhash_extended,1.0,12.0,550.25
vpd_simhash_extended,1.0,13.0,577.4111675126903
vpd_simhash_extended,1.0,14.0,585.7142857142857
vpd_simhash_extended,1.0,15.0,619.8433420365535
vpd_simhash_extended,1.0,16.0,693.1266846361186
vpd_simhash_extended,1.0,17.0,694.8186528497409
vpd_simhash_extended,1.0,18.0,723.9637305699482
vpd_simhash_extended,1.0,19.0,778.5353535353536
vpd_simhash_extended,1.0,20.0,785.3403141361257
vpd_simhash_extended,1.0,21.0,785.8611825192802
vpd_simhash_extended,1.0,22.0,819.9745547073792
vpd_simhash_extended,1.0,23.0,860.1282051282051
vpd_simhash_extended,1.0,24.0,879.8245614035088
vpd_simhash_extended,1.0,25.0,948.358585858586
vpd_simhash_extended,1.0,26.0,956.3591022443892
vpd_simhash_extended,1.0,27.0,962.280701754386
vpd_simhash_extended,1.0,28.0,943.8442211055276
vpd_simhash_extended,1.0,29.0,986.848635235732
vpd_simhash_extended,1.0,30.0,1003.8557213930349
vpd_simhash_extended,1.0,31.0,1000.0
vpd_simhash_extended,1.0,32.0,1055.8168316831684
vpd_simhash_extended,1.0,33.0,1072.5247524752476
vpd_simhash_extended,1.0,34.0,1088.780487804878
vpd_simhash_extended,1.0,35.0,1156.8292682926829
vpd_simhash_extended,1.0,36.0,1146.5060240963855
vpd_simhash_extended,1.0,37.0,1157.0405727923628
vpd_simhash_extended,1.0,38.0,1168.3698296836983
vpd_simhash_extended,1.0,39.0,1257.7858880778588
vpd_simhash_extended,1.0,40.0,1297.6885644768856
vpd_simhash_extended,1.0,41.0,1326.7726161369194
vpd_simhash_extended,1.0,42.0,1287.5894988066825
vpd_simhash_extended,1.0,43.0,1387.7450980392157
vpd_simhash_extended,1.0,44.0,1532.5436408977555
vpd_simhash_extended,1.0,45.0,1586.3970588235295
vpd_simhash_extended,1.0,46.0,1688.3950617283951
vpd_simhash_extended,1.0,47.0,1687.6903553299492
vpd_simhash_extended,1.0,48.0,1715.128205128205
vpd_simhash_extended,1.0,49.0,1852.1220159151192
vpd_simhash_extended,1.0,50.0,1937.735849056604
vpd_simhash_extended,1.0,51.0,1964.2091152815017
vpd_simhash_extended,1.0,52.0,2042.2865013774103
vpd_simhash_extended,1.0,53.0,2000.5479452054792
vpd_simhash_extended,1.0,54.0,2057.714285714286
vpd_simhash_extended,1.0,55.0,2043.4722222222224
vpd_simhash_extended,1.0,56.0,2101.5151515151515
vpd_simhash_extended,1.0,57.0,2090.449438202247
vpd_simhash_extended,1.0,58.0,2117.083333333333
vpd_simhash_extended,1.0,59.0,2071.153846153846
vpd_simhash_extended,1.0,60.0,2109.228650137741
vpd_simhash_extended,1.0,61.0,2152.1008403361343
vpd_simhash_extended,1.0,62.0,2158.005617977528
vpd_simhash_extended,1.0,63.0,2089.9441340782123
vpd_simhash_extended,1.0,64.0,2138.1944444444443
vpd_simhash_extended,1.0,65.0,2128.882833787466
vpd_simhash_extended,1.0,66.0,2187.5
vpd_simhash_extended,1.0,67.0,2213.2075471698117
vpd_simhash_extended,1.0,68.0,2265.6164383561645
vpd_simhash_extended,1.0,69.0,2293.6
vpd_simhash_extended,1.0,70.0,2223.3695652173915
vpd_simhash_extended,1.0,71.0,2278.0913978494623
vpd_simhash_extended,1.0,72.0,2327.792915531335
vpd_simhash_extended,1.0,73.0,2379.4520547945203
vpd_simhash_extended,1.0,74.0,2316.620879120879
vpd_simhash_extended,1.0,75.0,2320.580110497237
vpd_simhash_extended,1.0,76.0,2370.1657458563536
vpd_simhash_extended,1.0,77.0,2382.584269662921
vpd_simhash_extended,1.0,78.0,2397.7839335180056
vpd_simhash_extended,1.0,79.0,2387.709497206704
vpd_simhash_extended,1.0,80.0,2357.222222222222
vpd_simhash_extended,1.0,81.0,2391.7127071823206
vpd_simhash_extended,1.0,82.0,2385.4794520547944
vpd_simhash_extended,1.0,83.0,2389.612188365651
vpd_simhash_extended,1.0,84.0,2400.421348314607
vpd_simhash_extended,1.0,85.0,2438.3977900552486
vpd_simhash_extended,1.0,86.0,2420.8563535911603
vpd_simhash_extended,1.0,87.0,2422.159090909091
vpd_simhash_extended,1.0,88.0,2452.493074792244
vpd_simhash_extended,1.0,89.0,2451.846590909091
vpd_simhash_extended,1.0,90.0,2426.933701657458
vpd_simhash_extended,1.0,91.0,2421.8232044198894
vpd_simhash_extended,1.0,92.0,2440.934065934066
vpd_simhash_extended,1.0,93.0,2389.2183288409706
vpd_simhash_extended,1.0,94.0,2438.075880758808
vpd_simhash_extended,1.0,95.0,2441.597796143251
vpd_simhash_extended,1.0,96.0,2455.9228650137743
vpd_simhash_extended,1.0,97.0,2460.1108033241
vpd_simhash_extended,1.0,98.0,2418.75
vpd_simhash_extended,1.0,99.0,2429.6143250688706
vpd_simhash_extended,2.0,0.0,72.0763723150358
vpd_simhash_extended,2.0,1.0,67.9245283018868
vpd_simhash_extended,2.0,2.0,63.64653243847875
vpd_simhash_extended,2.0,3.0,98.67469879518072
vpd_simhash_extended,2.0,4.0,138.3495145631068
vpd_simhash_extended,2.0,5.0,192.04545454545453
vpd_simhash_extended,2.0,6.0,219.16243654822333
vpd_simhash_extended,2.0,7.0,266.33416458852867
vpd_simhash_extended,2.0,8.0,286.2068965517241
vpd_simhash_extended,2.0,9.0,334.19117647058823
vpd_simhash_extended,2.0,10.0,368.4143222506394
vpd_simhash_extended,2.0,11.0,430.9948979591837
vpd_simhash_extended,2.0,12.0,509.89304812834223
vpd_simhash_extended,2.0,13.0,556.0526315789474
vpd_simhash_extended,2.0,14.0,587.3711340206186
vpd_simhash_extended,2.0,15.0,649.6010638297872
vpd_simhash_extended,2.0,16.0,628.3042394014963
vpd_simhash_extended,2.0,17.0,675.0
vpd_simhash_extended,2.0,18.0,686.56330749354
vpd_simhash_extended,2.0,19.0,704.3367346938776
vpd_simhash_extended,2.0,20.0,756.25
vpd_simhash_extended,2.0,21.0,775.6510416666666
vpd_simhash_extended,2.0,22.0,810.180412371134
vpd_simhash_extended,2.0,23.0,839.1472868217054
vpd_simhash_extended,2.0,24.0,862.2762148337596
vpd_simhash_extended,2.0,25.0,935.3383458646616
vpd_simhash_extended,2.0,26.0,934.0852130325816
vpd_simhash_extended,2.0,27.0,1023.152709359606
vpd_simhash_extended,2.0,28.0,1099.7590361445782
vpd_simhash_extended,2.0,29.0,1187.7750611246945
vpd_simhash_extended,2.0,30.0,1280.22113022113
vpd_simhash_extended,2.0,31.0,1369.9748743718592
vpd_simhash_extended,2.0,32.0,1451.5424164524422
vpd_simhash_extended,2.0,33.0,1532.8083989501313
vpd_simhash_extended,2.0,34.0,1704.20054200542
vpd_simhash_extended,2.0,35.0,1776.3661202185792
vpd_simhash_extended,2.0,36.0,1848.879551820728
vpd_simhash_extended,2.0,37.0,1943.2748538011697
vpd_simhash_extended,2.0,38.0,1957.391304347826
vpd_simhash_extended,2.0,39.0,1993.3823529411768
vpd_simhash_extended,2.0,40.0,2089.380530973451
vpd_simhash_extended,2.0,41.0,2060.39156626506
vpd_simhash_extended,2.0,42.0,2093.026706231454
vpd_simhash_extended,2.0,43.0,2085.074626865672
vpd_simhash_extended,2.0,44.0,2114.434523809524
vpd_simhash_extended,2.0,45.0,2100.2949852507377
vpd_simhash_extended,2.0,46.0,2123.32361516035
vpd_simhash_extended,2.0,47.0,2131.6417910447763
vpd_simhash_extended,2.0,48.0,2142.14501510574
vpd_simhash_extended,2.0,49.0,2157.1428571428573
vpd_simhash_extended,2.0,50.0,2183.8805970149256
vpd_simhash_extended,2.0,51.0,2192.990654205608
vpd_simhash_extended,2.0,52.0,2213.4036144578317
vpd_simhash_extended,2.0,53.0,2165.060240963855
vpd_simhash_extended,2.0,54.0,2191.4956011730205
vpd_simhash_extended,2.0,55.0,2209.75975975976
vpd_simhash_extended,2.0,56.0,2217.814371257485
vpd_simhash_extended,2.0,57.0,2235.522388059702
vpd_simhash_extended,2.0,58.0,2201.026392961877
vpd_simhash_extended,2.0,59.0,2206.9164265129684
vpd_simhash_extended,2.0,60.0,2234.813753581662
vpd_simhash_extended,2.0,61.0,2253.1609195402298
vpd_simhash_extended,2.0,62.0,2261.014492753623
vpd_simhash_extended,2.0,63.0,2371.875
vpd_simhash_extended,2.0,64.0,2361.309523809524
vpd_simhash_extended,2.0,65.0,2339.389534883721
vpd_simhash_extended,2.0,66.0,2344.057971014493
vpd_simhash_extended,2.0,67.0,2382.703488372093
vpd_simhash_extended,2.0,68.0,2297.7077363896847
vpd_simhash_extended,2.0,69.0,2377.1428571428573
vpd_simhash_extended,2.0,70.0,2387.3900293255133
vpd_simhash_extended,2.0,71.0,2391.4244186046512
vpd_simhash_extended,2.0,72.0,2438.8724035608307
vpd_simhash_extended,2.0,73.0,2450.867052023121
vpd_simhash_extended,2.0,74.0,2347.5218658892127
vpd_simhash_extended,2.0,75.0,2433.480825958702
vpd_simhash_extended,2.0,76.0,2429.1304347826085
vpd_simhash_extended,2.0,77.0,2431.449275362319
vpd_simhash_extended,2.0,78.0,2502.6239067055394
vpd_simhash_extended,2.0,79.0,2498.695652173913
vpd_simhash_extended,2.0,80.0,2533.333333333333
vpd_simhash_extended,2.0,81.0,2502.1489971346705
vpd_simhash_extended,2.0,82.0,2464.672364672365
vpd_simhash_extended,2.0,83.0,2494.285714285714
vpd_simhash_extended,2.0,84.0,2508.333333333333
vpd_simhash_extended,2.0,85.0,2451.139601139601
vpd_simhash_extended,2.0,86.0,2552.33918128655
vpd_simhash_extended,2.0,87.0,2500.2808988764045
vpd_simhash_extended,2.0,88.0,2547.323943661972
vpd_simhash_extended,2.0,89.0,2536.516853932584
vpd_simhash_extended,2.0,90.0,2543.181818181818
vpd_simhash_extended,2.0,91.0,2491.432584269663
vpd_simhash_extended,2.0,92.0,2602.957746478873
vpd_simhash_extended,2.0,93.0,2538.429752066116
vpd_simhash_extended,2.0,94.0,2525.141242937853
vpd_simhash_extended,2.0,95.0,2582.9166666666665
vpd_simhash_extended,2.0,96.0,2573.076923076923
vpd_simhash_extended,2.0,97.0,2530.5785123966944
vpd_simhash_extended,2.0,98.0,2533.6065573770493
vpd_simhash_extended,2.0,99.0,2590.821917808219


==> Results/Pong.csv <==
method,run,iteration,train_episode_returns
e-greedy,0.0,0.0,-20.458483754512635
e-greedy,0.0,1.0,-19.850877192982452
e-greedy,0.0,2.0,-15.870967741935484
e-greedy,0.0,3.0,-12.613636363636363
e-greedy,0.0,4.0,-7.661764705882353
e-greedy,0.0,5.0,-4.021739130434782
e-greedy,0.0,6.0,1.9534883720930232
e-greedy,0.0,7.0,8.185185185185185
e-greedy,0.0,8.0,9.709677419354838
e-greedy,0.0,9.0,12.578125
e-greedy,0.0,10.0,13.422535211267606
e-greedy,0.0,11.0,14.253521126760564
e-greedy,0.0,12.0,14.178082191780822
e-greedy,0.0,13.0,15.584415584415584
e-greedy,0.0,14.0,16.13095238095238
e-greedy,0.0,15.0,16.072289156626507
e-greedy,0.0,16.0,16.55294117647059
e-greedy,0.0,17.0,16.441860465116278
e-greedy,0.0,18.0,16.238095238095237
e-greedy,0.0,19.0,16.770114942528735
e-greedy,0.0,20.0,16.7
e-greedy,0.0,21.0,17.07777777777778
e-greedy,0.0,22.0,16.725274725274726
e-greedy,0.0,23.0,17.086021505376344
e-greedy,0.0,24.0,17.152173913043477
e-greedy,0.0,25.0,17.50537634408602
e-greedy,0.0,26.0,17.652631578947368
e-greedy,0.0,27.0,17.21505376344086
e-greedy,0.0,28.0,17.585106382978722
e-greedy,0.0,29.0,17.873684210526317
e-greedy,0.0,30.0,18.0
e-greedy,0.0,31.0,17.736842105263158
e-greedy,0.0,32.0,18.22448979591837
e-greedy,0.0,33.0,17.99009900990099
e-greedy,0.0,34.0,18.04
e-greedy,0.0,35.0,18.37623762376237
e-greedy,0.0,36.0,18.574257425742573
e-greedy,0.0,37.0,18.425742574257427
e-greedy,0.0,38.0,18.485148514851485
e-greedy,0.0,39.0,18.51960784313725
e-greedy,0.0,40.0,18.32673267326733
e-greedy,0.0,41.0,18.30392156862745
e-greedy,0.0,42.0,18.71698113207547
e-greedy,0.0,43.0,18.37864077669903
e-greedy,0.0,44.0,18.70192307692308
e-greedy,0.0,45.0,18.695238095238096
e-greedy,0.0,46.0,18.64423076923077
e-greedy,0.0,47.0,18.75
e-greedy,0.0,48.0,18.63809523809524
e-greedy,0.0,49.0,18.77358490566038
e-greedy,0.0,50.0,18.590476190476192
e-greedy,0.0,51.0,18.58252427184466
e-greedy,0.0,52.0,18.990384615384617
e-greedy,0.0,53.0,18.98095238095238
e-greedy,0.0,54.0,19.07547169811321
e-greedy,0.0,55.0,18.764150943396228
e-greedy,0.0,56.0,18.858490566037737
e-greedy,0.0,57.0,18.77570093457944
e-greedy,0.0,58.0,18.99065420560748
e-greedy,0.0,59.0,18.97222222222222
e-greedy,0.0,60.0,18.695238095238096
e-greedy,0.0,61.0,19.047169811320757
e-greedy,0.0,62.0,19.02830188679245
e-greedy,0.0,63.0,18.962616822429908
e-greedy,0.0,64.0,18.761904761904763
e-greedy,0.0,65.0,19.074766355140188
e-greedy,0.0,66.0,19.10280373831776
e-greedy,0.0,67.0,18.66355140186916
e-greedy,0.0,68.0,18.97222222222222
e-greedy,0.0,69.0,19.01851851851852
e-greedy,0.0,70.0,18.839622641509436
e-greedy,0.0,71.0,19.04672897196261
e-greedy,0.0,72.0,18.9622641509434
e-greedy,0.0,73.0,19.0
e-greedy,0.0,74.0,18.97196261682243
e-greedy,0.0,75.0,19.10185185185185
e-greedy,0.0,76.0,18.704761904761902
e-greedy,0.0,77.0,18.89622641509434
e-greedy,0.0,78.0,19.09345794392523
e-greedy,0.0,79.0,19.027272727272727
e-greedy,0.0,80.0,19.01801801801802
e-greedy,0.0,81.0,18.85185185185185
e-greedy,0.0,82.0,18.963636363636365
e-greedy,0.0,83.0,19.25663716814159
e-greedy,0.0,84.0,19.160714285714285
e-greedy,0.0,85.0,18.90909090909091
e-greedy,0.0,86.0,19.371681415929203
e-greedy,0.0,87.0,18.928571428571427
e-greedy,0.0,88.0,19.07079646017699
e-greedy,0.0,89.0,19.1875
e-greedy,0.0,90.0,19.07017543859649
e-greedy,0.0,91.0,19.22608695652174
e-greedy,0.0,92.0,18.963963963963963
e-greedy,0.0,93.0,19.121739130434783
e-greedy,0.0,94.0,19.23684210526316
e-greedy,0.0,95.0,19.24561403508772
e-greedy,0.0,96.0,19.43103448275862
e-greedy,0.0,97.0,19.384615384615383
e-greedy,0.0,98.0,19.310344827586206
e-greedy,0.0,99.0,19.15929203539823
ez-greedy,0.0,0.0,-20.632302405498283
ez-greedy,0.0,1.0,-19.4
ez-greedy,0.0,2.0,-13.707692307692309
ez-greedy,0.0,3.0,-4.2625
ez-greedy,0.0,4.0,1.4745762711864407
ez-greedy,0.0,5.0,3.345454545454545
ez-greedy,0.0,6.0,7.967213114754099
ez-greedy,0.0,7.0,7.5344827586206895
ez-greedy,0.0,8.0,10.11864406779661
ez-greedy,0.0,9.0,10.53448275862069
ez-greedy,0.0,10.0,12.278688524590164
ez-greedy,0.0,11.0,11.372881355932204
ez-greedy,0.0,12.0,12.8
ez-greedy,0.0,13.0,12.469696969696969
ez-greedy,0.0,14.0,13.28358208955224
ez-greedy,0.0,15.0,14.294117647058824
ez-greedy,0.0,16.0,13.28358208955224
ez-greedy,0.0,17.0,13.830769230769231
ez-greedy,0.0,18.0,14.684931506849315
ez-greedy,0.0,19.0,15.013698630136986
ez-greedy,0.0,20.0,15.013157894736842
ez-greedy,0.0,21.0,15.526315789473683
ez-greedy,0.0,22.0,14.947368421052632
ez-greedy,0.0,23.0,15.24
ez-greedy,0.0,24.0,15.13157894736842
ez-greedy,0.0,25.0,16.134146341463413
ez-greedy,0.0,26.0,15.94047619047619
ez-greedy,0.0,27.0,16.270588235294117
ez-greedy,0.0,28.0,15.542168674698797
ez-greedy,0.0,29.0,16.058823529411764
ez-greedy,0.0,30.0,16.16470588235294
ez-greedy,0.0,31.0,16.60919540229885
ez-greedy,0.0,32.0,16.839080459770116
ez-greedy,0.0,33.0,16.49411764705882
ez-greedy,0.0,34.0,16.523255813953487
ez-greedy,0.0,35.0,16.091954022988507
ez-greedy,0.0,36.0,16.75862068965517
ez-greedy,0.0,37.0,16.25609756097561
ez-greedy,0.0,38.0,16.852272727272727
ez-greedy,0.0,39.0,16.84269662921348
ez-greedy,0.0,40.0,16.931818181818183
ez-greedy,0.0,41.0,16.865168539325843
ez-greedy,0.0,42.0,16.50561797752809
ez-greedy,0.0,43.0,16.695652173913043
ez-greedy,0.0,44.0,17.211111111111112
ez-greedy,0.0,45.0,17.21978021978022
ez-greedy,0.0,46.0,16.714285714285715
ez-greedy,0.0,47.0,16.835164835164836
ez-greedy,0.0,48.0,16.858695652173914
ez-greedy,0.0,49.0,17.347368421052632
ez-greedy,0.0,50.0,16.885416666666668
ez-greedy,0.0,51.0,17.11578947368421
ez-greedy,0.0,52.0,17.42105263157895
ez-greedy,0.0,53.0,17.255102040816325
ez-greedy,0.0,54.0,17.58
ez-greedy,0.0,55.0,17.21
ez-greedy,0.0,56.0,17.27
ez-greedy,0.0,57.0,17.297029702970296
ez-greedy,0.0,58.0,17.33009708737864
ez-greedy,0.0,59.0,17.666666666666668
ez-greedy,0.0,60.0,17.640776699029125
ez-greedy,0.0,61.0,17.723809523809525
ez-greedy,0.0,62.0,17.33009708737864
ez-greedy,0.0,63.0,17.567307692307693
ez-greedy,0.0,64.0,17.98181818181818
ez-greedy,0.0,65.0,18.36752136752137
ez-greedy,0.0,66.0,18.58870967741936
ez-greedy,0.0,67.0,19.3587786259542
ez-greedy,0.0,68.0,19.348484848484848
ez-greedy,0.0,69.0,19.206106870229007
ez-greedy,0.0,70.0,19.204545454545453
ez-greedy,0.0,71.0,19.31578947368421
ez-greedy,0.0,72.0,19.18320610687023
ez-greedy,0.0,73.0,19.30827067669173
ez-greedy,0.0,74.0,19.185185185185187
ez-greedy,0.0,75.0,19.451851851851853
ez-greedy,0.0,76.0,19.150375939849624
ez-greedy,0.0,77.0,19.598540145985403
ez-greedy,0.0,78.0,19.29850746268657
ez-greedy,0.0,79.0,19.48905109489051
ez-greedy,0.0,80.0,19.335766423357665
ez-greedy,0.0,81.0,19.51824817518248
ez-greedy,0.0,82.0,19.397058823529413
ez-greedy,0.0,83.0,19.444444444444443
ez-greedy,0.0,84.0,19.67153284671533
ez-greedy,0.0,85.0,19.41176470588235
ez-greedy,0.0,86.0,19.45985401459854
ez-greedy,0.0,87.0,19.558823529411764
ez-greedy,0.0,88.0,19.45925925925926
ez-greedy,0.0,89.0,19.41176470588235
ez-greedy,0.0,90.0,19.38686131386861
ez-greedy,0.0,91.0,19.54014598540146
ez-greedy,0.0,92.0,19.554744525547445
ez-greedy,0.0,93.0,19.21804511278195
ez-greedy,0.0,94.0,19.56204379562044
ez-greedy,0.0,95.0,19.198529411764707
ez-greedy,0.0,96.0,19.46715328467153
ez-greedy,0.0,97.0,19.583941605839417
ez-greedy,0.0,98.0,19.551470588235293
ez-greedy,0.0,99.0,19.548148148148147
ez-greedy,1.0,0.0,-20.67708333333333
ez-greedy,1.0,1.0,-19.72608695652174
ez-greedy,1.0,2.0,-15.41880341880342
ez-greedy,1.0,3.0,-10.255813953488373
ez-greedy,1.0,4.0,-5.057971014492754
ez-greedy,1.0,5.0,-0.3962264150943396
ez-greedy,1.0,6.0,4.520833333333333
ez-greedy,1.0,7.0,8.672727272727272
ez-greedy,1.0,8.0,10.433333333333334
ez-greedy,1.0,9.0,11.485294117647058
ez-greedy,1.0,10.0,11.313432835820896
ez-greedy,1.0,11.0,12.720588235294118
ez-greedy,1.0,12.0,12.149253731343284
ez-greedy,1.0,13.0,13.319444444444445
ez-greedy,1.0,14.0,14.365853658536585
ez-greedy,1.0,15.0,15.979591836734691
ez-greedy,1.0,16.0,16.783783783783782
ez-greedy,1.0,17.0,17.216216216216218
ez-greedy,1.0,18.0,17.858407079646017
ez-greedy,1.0,19.0,17.903508771929825
ez-greedy,1.0,20.0,18.38983050847457
ez-greedy,1.0,21.0,17.63478260869565
ez-greedy,1.0,22.0,18.05084745762712
ez-greedy,1.0,23.0,18.05128205128205
ez-greedy,1.0,24.0,17.88888888888889
ez-greedy,1.0,25.0,17.983050847457626
ez-greedy,1.0,26.0,18.07692307692308
ez-greedy,1.0,27.0,18.189655172413797
ez-greedy,1.0,28.0,18.094017094017097
ez-greedy,1.0,29.0,17.8135593220339
ez-greedy,1.0,30.0,18.256410256410252
ez-greedy,1.0,31.0,18.384615384615383
ez-greedy,1.0,32.0,17.752136752136753
ez-greedy,1.0,33.0,18.34426229508197
ez-greedy,1.0,34.0,18.03333333333333
ez-greedy,1.0,35.0,18.016393442622952
ez-greedy,1.0,36.0,18.08130081300813
ez-greedy,1.0,37.0,18.443548387096776
ez-greedy,1.0,38.0,18.596774193548388
ez-greedy,1.0,39.0,18.241935483870968
ez-greedy,1.0,40.0,18.532258064516128
ez-greedy,1.0,41.0,18.357723577235777
ez-greedy,1.0,42.0,18.443548387096776
ez-greedy,1.0,43.0,18.416
ez-greedy,1.0,44.0,18.390243902439025
ez-greedy,1.0,45.0,18.346774193548388
ez-greedy,1.0,46.0,18.472
ez-greedy,1.0,47.0,18.571428571428573
ez-greedy,1.0,48.0,18.552
ez-greedy,1.0,49.0,18.826771653543307
ez-greedy,1.0,50.0,18.578125
ez-greedy,1.0,51.0,18.5748031496063
ez-greedy,1.0,52.0,18.73809523809524
ez-greedy,1.0,53.0,18.33858267716536
ez-greedy,1.0,54.0,18.96124031007752
ez-greedy,1.0,55.0,18.36
ez-greedy,1.0,56.0,18.404761904761905
ez-greedy,1.0,57.0,18.746031746031747
ez-greedy,1.0,58.0,18.642857142857142
ez-greedy,1.0,59.0,18.8125
ez-greedy,1.0,60.0,18.69291338582677
ez-greedy,1.0,61.0,18.75968992248062
ez-greedy,1.0,62.0,18.899224806201552
ez-greedy,1.0,63.0,18.606299212598422
ez-greedy,1.0,64.0,18.775193798449617
ez-greedy,1.0,65.0,18.68217054263566
ez-greedy,1.0,66.0,18.6875
ez-greedy,1.0,67.0,18.6484375
ez-greedy,1.0,68.0,18.79069767441861
ez-greedy,1.0,69.0,18.65116279069768
ez-greedy,1.0,70.0,18.875968992248065
ez-greedy,1.0,71.0,18.85271317829457
ez-greedy,1.0,72.0,18.53125
ez-greedy,1.0,73.0,18.82170542635659
ez-greedy,1.0,74.0,18.84496124031008
ez-greedy,1.0,75.0,19.053435114503817
ez-greedy,1.0,76.0,18.6640625
ez-greedy,1.0,77.0,18.4488188976378
ez-greedy,1.0,78.0,18.734375
ez-greedy,1.0,79.0,18.751937984496124
ez-greedy,1.0,80.0,18.76744186046512
ez-greedy,1.0,81.0,18.35433070866142
ez-greedy,1.0,82.0,18.891472868217058
ez-greedy,1.0,83.0,18.915384615384617
ez-greedy,1.0,84.0,19.151515151515152
ez-greedy,1.0,85.0,19.253731343283583
ez-greedy,1.0,86.0,19.56934306569343
ez-greedy,1.0,87.0,19.291044776119403
ez-greedy,1.0,88.0,19.49264705882353
ez-greedy,1.0,89.0,19.43478260869565
ez-greedy,1.0,90.0,19.51824817518248
ez-greedy,1.0,91.0,19.57246376811594
ez-greedy,1.0,92.0,19.67625899280576
ez-greedy,1.0,93.0,19.717391304347824
ez-greedy,1.0,94.0,19.41176470588235
ez-greedy,1.0,95.0,19.362962962962964
ez-greedy,1.0,96.0,19.35507246376812
ez-greedy,1.0,97.0,19.532846715328468
ez-greedy,1.0,98.0,19.56204379562044
ez-greedy,1.0,99.0,19.48905109489051
ez-greedy,2.0,0.0,-20.64808362369338
ez-greedy,2.0,1.0,-20.57522123893805
ez-greedy,2.0,2.0,-19.559322033898304
ez-greedy,2.0,3.0,-15.140845070422536
ez-greedy,2.0,4.0,-10.75925925925926
ez-greedy,2.0,5.0,1.2666666666666666
ez-greedy,2.0,6.0,3.4651162790697674
ez-greedy,2.0,7.0,5.674418604651163
ez-greedy,2.0,8.0,6.711111111111111
ez-greedy,2.0,9.0,10.434782608695652
ez-greedy,2.0,10.0,10.866666666666667
ez-greedy,2.0,11.0,11.653061224489797
ez-greedy,2.0,12.0,14.186440677966102
ez-greedy,2.0,13.0,13.307692307692308
ez-greedy,2.0,14.0,15.493506493506494
ez-greedy,2.0,15.0,16.0
ez-greedy,2.0,16.0,16.22222222222222
ez-greedy,2.0,17.0,16.012345679012345
ez-greedy,2.0,18.0,16.227848101265824
ez-greedy,2.0,19.0,16.783132530120483
ez-greedy,2.0,20.0,16.4625
ez-greedy,2.0,21.0,16.3625
ez-greedy,2.0,22.0,16.333333333333332
ez-greedy,2.0,23.0,16.160493827160494
ez-greedy,2.0,24.0,16.634146341463413
ez-greedy,2.0,25.0,16.670731707317074
ez-greedy,2.0,26.0,16.988095238095237
ez-greedy,2.0,27.0,17.32941176470588
ez-greedy,2.0,28.0,17.094117647058823
ez-greedy,2.0,29.0,16.953488372093023
ez-greedy,2.0,30.0,17.35632183908046
ez-greedy,2.0,31.0,16.764705882352942
ez-greedy,2.0,32.0,17.620689655172413
ez-greedy,2.0,33.0,16.942528735632184
ez-greedy,2.0,34.0,17.34090909090909
ez-greedy,2.0,35.0,17.089887640449437
ez-greedy,2.0,36.0,16.6
ez-greedy,2.0,37.0,16.666666666666668
ez-greedy,2.0,38.0,17.467391304347824
ez-greedy,2.0,39.0,17.02247191011236
ez-greedy,2.0,40.0,17.67391304347826
ez-greedy,2.0,41.0,17.318681318681318
ez-greedy,2.0,42.0,17.53191489361702
ez-greedy,2.0,43.0,17.736263736263737
ez-greedy,2.0,44.0,17.166666666666668
ez-greedy,2.0,45.0,17.288888888888888
ez-greedy,2.0,46.0,17.782608695652176
ez-greedy,2.0,47.0,17.311827956989248
ez-greedy,2.0,48.0,17.28421052631579
ez-greedy,2.0,49.0,17.221052631578946
ez-greedy,2.0,50.0,17.458333333333332
ez-greedy,2.0,51.0,17.43617021276596
ez-greedy,2.0,52.0,17.0752688172043
ez-greedy,2.0,53.0,17.610526315789475
ez-greedy,2.0,54.0,17.389473684210525
ez-greedy,2.0,55.0,17.329787234042552
ez-greedy,2.0,56.0,17.21505376344086
ez-greedy,2.0,57.0,17.604166666666668
ez-greedy,2.0,58.0,17.552083333333332
ez-greedy,2.0,59.0,17.346938775510203
ez-greedy,2.0,60.0,17.632653061224488
ez-greedy,2.0,61.0,17.29591836734694
ez-greedy,2.0,62.0,17.26530612244898
ez-greedy,2.0,63.0,17.699029126213592
ez-greedy,2.0,64.0,17.523809523809526
ez-greedy,2.0,65.0,17.953703703703702
ez-greedy,2.0,66.0,17.663636363636364
ez-greedy,2.0,67.0,18.0
ez-greedy,2.0,68.0,17.672727272727272
ez-greedy,2.0,69.0,18.11711711711712
ez-greedy,2.0,70.0,18.27027027027027
ez-greedy,2.0,71.0,18.05454545454545
ez-greedy,2.0,72.0,18.17117117117117
ez-greedy,2.0,73.0,18.089285714285715
ez-greedy,2.0,74.0,18.28828828828829
ez-greedy,2.0,75.0,17.79646017699115
ez-greedy,2.0,76.0,18.08849557522124
ez-greedy,2.0,77.0,18.10434782608696
ez-greedy,2.0,78.0,17.964912280701753
ez-greedy,2.0,79.0,18.155172413793103
ez-greedy,2.0,80.0,18.364406779661017
ez-greedy,2.0,81.0,18.47058823529412
ez-greedy,2.0,82.0,18.42016806722689
ez-greedy,2.0,83.0,18.130434782608692
ez-greedy,2.0,84.0,18.125
ez-greedy,2.0,85.0,18.145299145299145
ez-greedy,2.0,86.0,18.075
ez-greedy,2.0,87.0,18.59016393442623
ez-greedy,2.0,88.0,18.38655462184873
ez-greedy,2.0,89.0,18.116666666666667
ez-greedy,2.0,90.0,18.57851239669421
ez-greedy,2.0,91.0,18.60655737704918
ez-greedy,2.0,92.0,18.442622950819672
ez-greedy,2.0,93.0,18.401639344262296
ez-greedy,2.0,94.0,18.40983606557377
ez-greedy,2.0,95.0,18.57377049180328
ez-greedy,2.0,96.0,18.416666666666668
ez-greedy,2.0,97.0,18.44628099173553
ez-greedy,2.0,98.0,18.284552845528456
ez-greedy,2.0,99.0,18.548387096774192
noisy,0.0,0.0,-20.692307692307693
noisy,0.0,1.0,-20.234615384615385
noisy,0.0,2.0,-18.041379310344823
noisy,0.0,3.0,-15.75531914893617
noisy,0.0,4.0,-11.343283582089551
noisy,0.0,5.0,-5.0
noisy,0.0,6.0,0.6764705882352942
noisy,0.0,7.0,2.575
noisy,0.0,8.0,4.6875
noisy,0.0,9.0,9.03921568627451
noisy,0.0,10.0,10.98148148148148
noisy,0.0,11.0,12.9
noisy,0.0,12.0,15.47222222222222
noisy,0.0,13.0,15.893333333333333
noisy,0.0,14.0,17.025316455696203
noisy,0.0,15.0,17.522727272727273
noisy,0.0,16.0,17.919540229885058
noisy,0.0,17.0,18.102272727272727
noisy,0.0,18.0,18.370786516853933
noisy,0.0,19.0,18.5
noisy,0.0,20.0,18.365591397849464
noisy,0.0,21.0,18.526881720430108
noisy,0.0,22.0,18.88421052631579
noisy,0.0,23.0,18.83870967741936
noisy,0.0,24.0,18.872340425531917
noisy,0.0,25.0,19.0
noisy,0.0,26.0,18.926315789473684
noisy,0.0,27.0,18.84042553191489
noisy,0.0,28.0,19.11340206185567
noisy,0.0,29.0,18.9375
noisy,0.0,30.0,19.1734693877551
noisy,0.0,31.0,19.126315789473683
noisy,0.0,32.0,18.92708333333333
noisy,0.0,33.0,19.541666666666668
noisy,0.0,34.0,19.410526315789475
noisy,0.0,35.0,19.28125
noisy,0.0,36.0,19.197916666666668
noisy,0.0,37.0,19.371134020618555
noisy,0.0,38.0,19.288659793814432
noisy,0.0,39.0,19.23469387755102
noisy,0.0,40.0,19.43877551020408
noisy,0.0,41.0,19.53608247422681
noisy,0.0,42.0,19.51515151515152
noisy,0.0,43.0,19.397959183673468
noisy,0.0,44.0,19.385416666666668
noisy,0.0,45.0,19.329896907216497
noisy,0.0,46.0,19.68041237113402
noisy,0.0,47.0,19.26530612244898
noisy,0.0,48.0,19.535353535353536
noisy,0.0,49.0,19.707070707070702
noisy,0.0,50.0,19.448979591836736
noisy,0.0,51.0,19.828282828282827
noisy,0.0,52.0,19.377551020408163
noisy,0.0,53.0,19.448979591836736
noisy,0.0,54.0,19.61
noisy,0.0,55.0,19.357142857142858
noisy,0.0,56.0,19.25
noisy,0.0,57.0,19.71
noisy,0.0,58.0,19.63
noisy,0.0,59.0,19.58
noisy,0.0,60.0,19.41414141414141
noisy,0.0,61.0,19.623762376237625
noisy,0.0,62.0,19.565656565656564
noisy,0.0,63.0,19.565656565656564
noisy,0.0,64.0,19.584158415841586
noisy,0.0,65.0,19.41
noisy,0.0,66.0,19.5
noisy,0.0,67.0,19.41
noisy,0.0,68.0,19.65
noisy,0.0,69.0,19.71
noisy,0.0,70.0,19.69
noisy,0.0,71.0,19.861386138613863
noisy,0.0,72.0,19.58
noisy,0.0,73.0,19.60606060606061
noisy,0.0,74.0,19.57
noisy,0.0,75.0,19.69306930693069
noisy,0.0,76.0,19.78
noisy,0.0,77.0,19.67
noisy,0.0,78.0,19.8019801980198
noisy,0.0,79.0,19.831683168316832
noisy,0.0,80.0,19.81188118811881
noisy,0.0,81.0,19.861386138613863
noisy,0.0,82.0,19.852941176470587
noisy,0.0,83.0,19.623762376237625
noisy,0.0,84.0,19.900990099009903
noisy,0.0,85.0,19.79
noisy,0.0,86.0,19.95
noisy,0.0,87.0,19.77777777777778
noisy,0.0,88.0,19.857142857142858
noisy,0.0,89.0,19.8989898989899
noisy,0.0,90.0,19.93
noisy,0.0,91.0,19.752475247524757
noisy,0.0,92.0,20.01010101010101
noisy,0.0,93.0,19.99
noisy,0.0,94.0,19.8989898989899
noisy,0.0,95.0,19.86868686868687
noisy,0.0,96.0,19.68686868686869
noisy,0.0,97.0,20.294117647058822
noisy,0.0,98.0,20.14
noisy,0.0,99.0,20.207920792079207
boltzmann,0.0,0.0,-20.17735849056604
boltzmann,0.0,1.0,-20.22178988326848
boltzmann,0.0,2.0,-16.966442953020135
boltzmann,0.0,3.0,-13.490384615384617
boltzmann,0.0,4.0,-8.209876543209877
boltzmann,0.0,5.0,-3.774193548387097
boltzmann,0.0,6.0,0.1111111111111111
boltzmann,0.0,7.0,3.867924528301887
boltzmann,0.0,8.0,6.722222222222222
boltzmann,0.0,9.0,8.661016949152541
boltzmann,0.0,10.0,10.14516129032258
boltzmann,0.0,11.0,10.327868852459016
boltzmann,0.0,12.0,11.666666666666666
boltzmann,0.0,13.0,13.117647058823527
boltzmann,0.0,14.0,13.68918918918919
boltzmann,0.0,15.0,14.8625
boltzmann,0.0,16.0,17.97087378640777
boltzmann,0.0,17.0,18.18867924528302
boltzmann,0.0,18.0,18.12962962962963
boltzmann,0.0,19.0,18.39252336448598
boltzmann,0.0,20.0,18.590476190476192
boltzmann,0.0,21.0,19.1
boltzmann,0.0,22.0,18.982142857142858
boltzmann,0.0,23.0,19.403508771929825
boltzmann,0.0,24.0,18.972727272727276
boltzmann,0.0,25.0,19.107142857142858
boltzmann,0.0,26.0,19.28695652173913
boltzmann,0.0,27.0,19.21929824561403
boltzmann,0.0,28.0,19.46551724137931
boltzmann,0.0,29.0,19.47826086956522
boltzmann,0.0,30.0,19.347826086956523
boltzmann,0.0,31.0,19.342105263157897
boltzmann,0.0,32.0,19.57627118644068
boltzmann,0.0,33.0,19.339130434782607
boltzmann,0.0,34.0,19.60683760683761
boltzmann,0.0,35.0,19.52173913043478
boltzmann,0.0,36.0,19.46551724137931
boltzmann,0.0,37.0,19.603448275862068
boltzmann,0.0,38.0,19.439655172413797
boltzmann,0.0,39.0,19.55172413793104
boltzmann,0.0,40.0,19.45217391304348
boltzmann,0.0,41.0,19.487179487179485
boltzmann,0.0,42.0,19.66949152542373
boltzmann,0.0,43.0,19.572649572649578
boltzmann,0.0,44.0,19.347826086956523
boltzmann,0.0,45.0,19.418803418803417
boltzmann,0.0,46.0,19.33043478260869
boltzmann,0.0,47.0,19.724137931034484
boltzmann,0.0,48.0,19.382608695652173
boltzmann,0.0,49.0,19.58823529411765
boltzmann,0.0,50.0,19.45299145299145
boltzmann,0.0,51.0,19.45689655172414
boltzmann,0.0,52.0,19.530434782608697
boltzmann,0.0,53.0,19.825
boltzmann,0.0,54.0,19.56779661016949
boltzmann,0.0,55.0,19.50420168067227
boltzmann,0.0,56.0,19.5
boltzmann,0.0,57.0,19.781512605042018
boltzmann,0.0,58.0,19.6218487394958
boltzmann,0.0,59.0,19.700854700854705
boltzmann,0.0,60.0,19.73728813559322
boltzmann,0.0,61.0,19.666666666666668
boltzmann,0.0,62.0,19.78813559322034
boltzmann,0.0,63.0,19.6218487394958
boltzmann,0.0,64.0,19.675
boltzmann,0.0,65.0,19.58333333333333
boltzmann,0.0,66.0,19.83739837398374
boltzmann,0.0,67.0,19.925
boltzmann,0.0,68.0,19.512820512820515
boltzmann,0.0,69.0,19.638655462184875
boltzmann,0.0,70.0,19.47008547008547
boltzmann,0.0,71.0,19.818181818181817
boltzmann,0.0,72.0,19.83471074380165
boltzmann,0.0,73.0,19.65289256198347
boltzmann,0.0,74.0,19.73553719008265
boltzmann,0.0,75.0,19.826446280991732
boltzmann,0.0,76.0,19.808333333333337
boltzmann,0.0,77.0,19.680672268907564
boltzmann,0.0,78.0,19.89430894308943
boltzmann,0.0,79.0,19.80327868852459
boltzmann,0.0,80.0,19.65289256198347
boltzmann,0.0,81.0,19.9344262295082
boltzmann,0.0,82.0,19.8130081300813
boltzmann,0.0,83.0,19.95967741935484
boltzmann,0.0,84.0,19.71900826446281
boltzmann,0.0,85.0,19.87704918032787
boltzmann,0.0,86.0,19.991935483870968
boltzmann,0.0,87.0,19.96747967479675
boltzmann,0.0,88.0,20.07317073170732
boltzmann,0.0,89.0,19.796747967479675
boltzmann,0.0,90.0,19.912
boltzmann,0.0,91.0,19.967741935483872
boltzmann,0.0,92.0,19.92622950819672
boltzmann,0.0,93.0,19.88617886178862
boltzmann,0.0,94.0,19.869918699186996
boltzmann,0.0,95.0,19.82926829268293
boltzmann,0.0,96.0,20.0
boltzmann,0.0,97.0,20.032258064516128
boltzmann,0.0,98.0,20.088
boltzmann,0.0,99.0,20.040983606557376
vpd,0.0,0.0,-20.668852459016392
vpd,0.0,1.0,-19.21276595744681
vpd,0.0,2.0,-17.45762711864407
vpd,0.0,3.0,-10.650602409638552
vpd,0.0,4.0,6.338709677419355
vpd,0.0,5.0,7.491525423728813
vpd,0.0,6.0,11.07246376811594
vpd,0.0,7.0,10.56338028169014
vpd,0.0,8.0,10.779411764705882
vpd,0.0,9.0,14.644736842105264
vpd,0.0,10.0,14.909090909090908
vpd,0.0,11.0,15.423076923076923
vpd,0.0,12.0,15.873417721518988
vpd,0.0,13.0,16.17721518987342
vpd,0.0,14.0,16.3125
vpd,0.0,15.0,15.428571428571429
vpd,0.0,16.0,16.061728395061728
vpd,0.0,17.0,15.525641025641026
vpd,0.0,18.0,16.686746987951807
vpd,0.0,19.0,16.25609756097561
vpd,0.0,20.0,16.431818181818183
vpd,0.0,21.0,16.573033707865168
vpd,0.0,22.0,16.945652173913043
vpd,0.0,23.0,17.043010752688172
vpd,0.0,24.0,16.681318681318682
vpd,0.0,25.0,16.593406593406595
vpd,0.0,26.0,16.615384615384617
vpd,0.0,27.0,17.02127659574468
vpd,0.0,28.0,16.925531914893618
vpd,0.0,29.0,16.989473684210527
vpd,0.0,30.0,17.21276595744681
vpd,0.0,31.0,16.873684210526317
vpd,0.0,32.0,16.68421052631579
vpd,0.0,33.0,17.135416666666668
vpd,0.0,34.0,16.78723404255319
vpd,0.0,35.0,17.052083333333332
vpd,0.0,36.0,17.28421052631579
vpd,0.0,37.0,16.84375
vpd,0.0,38.0,17.135416666666668
vpd,0.0,39.0,17.31958762886598
vpd,0.0,40.0,17.5
vpd,0.0,41.0,17.68041237113402
vpd,0.0,42.0,17.210526315789473
vpd,0.0,43.0,17.221052631578946
vpd,0.0,44.0,17.13684210526316
vpd,0.0,45.0,17.410526315789475
vpd,0.0,46.0,17.810526315789474
vpd,0.0,47.0,17.46938775510204
vpd,0.0,48.0,17.285714285714285
vpd,0.0,49.0,17.183673469387756
vpd,0.0,50.0,17.125
vpd,0.0,51.0,17.612244897959183
vpd,0.0,52.0,17.3125
vpd,0.0,53.0,17.581632653061224
vpd,0.0,54.0,17.572916666666668
vpd,0.0,55.0,17.336734693877553
vpd,0.0,56.0,17.391752577319586
vpd,0.0,57.0,17.229166666666668
vpd,0.0,58.0,17.408163265306122
vpd,0.0,59.0,17.540816326530614
vpd,0.0,60.0,17.459183673469386
vpd,0.0,61.0,17.49484536082474
vpd,0.0,62.0,17.197916666666668
vpd,0.0,63.0,17.36082474226804
vpd,0.0,64.0,17.717171717171716
vpd,0.0,65.0,17.357142857142858
vpd,0.0,66.0,17.197916666666668
vpd,0.0,67.0,17.555555555555557
vpd,0.0,68.0,17.112244897959183
vpd,0.0,69.0,17.581632653061224
vpd,0.0,70.0,17.608247422680414
vpd,0.0,71.0,17.12121212121212
vpd,0.0,72.0,17.459183673469386
vpd,0.0,73.0,17.292929292929294
vpd,0.0,74.0,17.298969072164947
vpd,0.0,75.0,17.40625
vpd,0.0,76.0,17.656565656565657
vpd,0.0,77.0,17.166666666666668
vpd,0.0,78.0,17.59
vpd,0.0,79.0,17.0
vpd,0.0,80.0,17.357142857142858
vpd,0.0,81.0,17.718446601941746
vpd,0.0,82.0,17.616161616161616
vpd,0.0,83.0,16.969072164948454
vpd,0.0,84.0,17.083333333333332
vpd,0.0,85.0,17.393939393939394
vpd,0.0,86.0,17.333333333333332
vpd,0.0,87.0,17.536082474226806
vpd,0.0,88.0,17.0
vpd,0.0,89.0,17.142857142857142
vpd,0.0,90.0,17.24742268041237
vpd,0.0,91.0,17.11340206185567
vpd,0.0,92.0,17.387755102040817
vpd,0.0,93.0,17.474747474747474
vpd,0.0,94.0,17.475247524752476
vpd,0.0,95.0,17.443298969072163
vpd,0.0,96.0,17.387755102040817
vpd,0.0,97.0,17.316326530612244
vpd,0.0,98.0,17.387755102040817
vpd,0.0,99.0,17.292929292929294
vpd,1.0,0.0,-20.700996677740864
vpd,1.0,1.0,-19.98031496062992
vpd,1.0,2.0,-16.27536231884058
vpd,1.0,3.0,-12.529411764705882
vpd,1.0,4.0,-8.868131868131869
vpd,1.0,5.0,5.134831460674158
vpd,1.0,6.0,13.8
vpd,1.0,7.0,15.157407407407408
vpd,1.0,8.0,15.38679245283019
vpd,1.0,9.0,15.645454545454545
vpd,1.0,10.0,16.243478260869566
vpd,1.0,11.0,17.34710743801653
vpd,1.0,12.0,17.524590163934427
vpd,1.0,13.0,17.81451612903226
vpd,1.0,14.0,18.336
vpd,1.0,15.0,18.65891472868217
vpd,1.0,16.0,18.590551181102363
vpd,1.0,17.0,18.84496124031008
vpd,1.0,18.0,19.12213740458015
vpd,1.0,19.0,18.82170542635659
vpd,1.0,20.0,19.16793893129771
vpd,1.0,21.0,19.17692307692308
vpd,1.0,22.0,19.12213740458015
vpd,1.0,23.0,19.12213740458015
vpd,1.0,24.0,18.869230769230768
vpd,1.0,25.0,19.09230769230769
vpd,1.0,26.0,19.2406015037594
vpd,1.0,27.0,19.127819548872186
vpd,1.0,28.0,19.236641221374047
vpd,1.0,29.0,19.15267175572519
vpd,1.0,30.0,19.35606060606061
vpd,1.0,31.0,19.107692307692307
vpd,1.0,32.0,19.39097744360902
vpd,1.0,33.0,19.59398496240601
vpd,1.0,34.0,19.28030303030303
vpd,1.0,35.0,19.37878787878788
vpd,1.0,36.0,19.32575757575757
vpd,1.0,37.0,19.39097744360902
vpd,1.0,38.0,19.473684210526315
vpd,1.0,39.0,19.16923076923077
vpd,1.0,40.0,19.4812030075188
vpd,1.0,41.0,19.73333333333333
vpd,1.0,42.0,19.56390977443609
vpd,1.0,43.0,19.686567164179102
vpd,1.0,44.0,19.44360902255639
vpd,1.0,45.0,19.51127819548872
vpd,1.0,46.0,19.751824817518248
vpd,1.0,47.0,19.927007299270077
vpd,1.0,48.0,19.68148148148148
vpd,1.0,49.0,19.84558823529412
vpd,1.0,50.0,19.89051094890511
vpd,1.0,51.0,19.61764705882353
vpd,1.0,52.0,20.035714285714285
vpd,1.0,53.0,19.73529411764705
vpd,1.0,54.0,19.82608695652174
vpd,1.0,55.0,19.83333333333333
vpd,1.0,56.0,19.964028776978417
vpd,1.0,57.0,19.912408759124087
vpd,1.0,58.0,19.992805755395683
vpd,1.0,59.0,19.868613138686133
vpd,1.0,60.0,19.863309352517987
vpd,1.0,61.0,19.963768115942027
vpd,1.0,62.0,19.99275362318841
vpd,1.0,63.0,19.84057971014493
vpd,1.0,64.0,19.89051094890511
vpd,1.0,65.0,19.686131386861312
vpd,1.0,66.0,19.956521739130437
vpd,1.0,67.0,19.80434782608696
vpd,1.0,68.0,19.764705882352946
vpd,1.0,69.0,19.801470588235293
vpd,1.0,70.0,19.823529411764707
vpd,1.0,71.0,19.86764705882353
vpd,1.0,72.0,19.934306569343065
vpd,1.0,73.0,20.09285714285714
vpd,1.0,74.0,20.00724637681159
vpd,1.0,75.0,19.814814814814813
vpd,1.0,76.0,19.78676470588235
vpd,1.0,77.0,19.94927536231884
vpd,1.0,78.0,20.00719424460432
vpd,1.0,79.0,19.854014598540147
vpd,1.0,80.0,19.94160583941606
vpd,1.0,81.0,20.07246376811594
vpd,1.0,82.0,19.82608695652174
vpd,1.0,83.0,19.88405797101449
vpd,1.0,84.0,20.014492753623188
vpd,1.0,85.0,19.94927536231884
vpd,1.0,86.0,19.81617647058824
vpd,1.0,87.0,20.07857142857143
vpd,1.0,88.0,19.82481751824817
vpd,1.0,89.0,19.920289855072465
vpd,1.0,90.0,19.764705882352946
vpd,1.0,91.0,19.934306569343065
vpd,1.0,92.0,19.94202898550725
vpd,1.0,93.0,19.963768115942027
vpd,1.0,94.0,19.85507246376812
vpd,1.0,95.0,19.89051094890511
vpd,1.0,96.0,19.927007299270077
vpd,1.0,97.0,19.751824817518248
vpd,1.0,98.0,19.94117647058824
vpd,1.0,99.0,20.043478260869566
vpd,2.0,0.0,-20.7864406779661
vpd,2.0,1.0,-19.85655737704918
vpd,2.0,2.0,-17.88235294117647
vpd,2.0,3.0,-15.505747126436782
vpd,2.0,4.0,-10.77777777777778
vpd,2.0,5.0,-4.568181818181818
vpd,2.0,6.0,2.825
vpd,2.0,7.0,10.282608695652174
vpd,2.0,8.0,12.09433962264151
vpd,2.0,9.0,13.779661016949152
vpd,2.0,10.0,13.578947368421051
vpd,2.0,11.0,13.311475409836063
vpd,2.0,12.0,15.25373134328358
vpd,2.0,13.0,16.243243243243242
vpd,2.0,14.0,16.539473684210527
vpd,2.0,15.0,16.714285714285715
vpd,2.0,16.0,17.051948051948052
vpd,2.0,17.0,17.725
vpd,2.0,18.0,17.74390243902439
vpd,2.0,19.0,17.345238095238095
vpd,2.0,20.0,17.476744186046513
vpd,2.0,21.0,16.906976744186046
vpd,2.0,22.0,17.934782608695652
vpd,2.0,23.0,17.86813186813187
vpd,2.0,24.0,17.711111111111112
vpd,2.0,25.0,17.977777777777778
vpd,2.0,26.0,17.670454545454547
vpd,2.0,27.0,17.955555555555556
vpd,2.0,28.0,17.846153846153847
vpd,2.0,29.0,18.03191489361702
vpd,2.0,30.0,17.852631578947367
vpd,2.0,31.0,17.755102040816325
vpd,2.0,32.0,18.96153846153846
vpd,2.0,33.0,19.264150943396228
vpd,2.0,34.0,19.55045871559633
vpd,2.0,35.0,19.660714285714285
vpd,2.0,36.0,19.75438596491228
vpd,2.0,37.0,19.587719298245613
vpd,2.0,38.0,19.6
vpd,2.0,39.0,19.52991452991453
vpd,2.0,40.0,19.60683760683761
vpd,2.0,41.0,19.43548387096774
vpd,2.0,42.0,19.64
vpd,2.0,43.0,19.734375
vpd,2.0,44.0,19.589147286821703
vpd,2.0,45.0,19.76923076923077
vpd,2.0,46.0,19.68702290076336
vpd,2.0,47.0,19.48062015503876
vpd,2.0,48.0,19.740458015267176
vpd,2.0,49.0,19.704545454545453
vpd,2.0,50.0,19.827067669172937
vpd,2.0,51.0,19.74242424242424
vpd,2.0,52.0,19.87786259541985
vpd,2.0,53.0,19.753846153846155
vpd,2.0,54.0,19.78787878787879
vpd,2.0,55.0,19.778625954198475
vpd,2.0,56.0,20.00751879699248
vpd,2.0,57.0,19.955223880597018
vpd,2.0,58.0,19.786259541984737
vpd,2.0,59.0,20.11851851851852
vpd,2.0,60.0,19.75187969924812
vpd,2.0,61.0,19.970149253731343
vpd,2.0,62.0,19.95555555555556
vpd,2.0,63.0,19.99259259259259
vpd,2.0,64.0,19.842105263157897
vpd,2.0,65.0,19.932835820895523
vpd,2.0,66.0,20.07518796992481
vpd,2.0,67.0,19.96296296296296
vpd,2.0,68.0,20.169117647058822
vpd,2.0,69.0,20.08823529411765
vpd,2.0,70.0,20.058823529411764
vpd,2.0,71.0,19.977941176470587
vpd,2.0,72.0,20.11029411764705
vpd,2.0,73.0,19.96296296296296
vpd,2.0,74.0,19.970149253731343
vpd,2.0,75.0,19.97058823529412
vpd,2.0,76.0,20.02919708029197
vpd,2.0,77.0,19.866666666666667
vpd,2.0,78.0,19.99270072992701
vpd,2.0,79.0,19.98529411764705
vpd,2.0,80.0,20.058823529411764
vpd,2.0,81.0,20.17391304347826
vpd,2.0,82.0,20.05109489051095
vpd,2.0,83.0,20.02919708029197
vpd,2.0,84.0,19.985185185185184
vpd,2.0,85.0,19.96323529411765
vpd,2.0,86.0,20.021897810218977
vpd,2.0,87.0,19.97777777777777
vpd,2.0,88.0,20.058823529411764
vpd,2.0,89.0,19.99264705882353
vpd,2.0,90.0,19.92537313432836
vpd,2.0,91.0,20.154411764705884
vpd,2.0,92.0,20.05185185185185
vpd,2.0,93.0,20.014705882352946
vpd,2.0,94.0,19.98529411764705
vpd,2.0,95.0,19.91851851851852
vpd,2.0,96.0,20.014705882352946
vpd,2.0,97.0,19.84328358208955
vpd,2.0,98.0,20.116788321167885
vpd,2.0,99.0,20.16058394160584
simhash,0.0,0.0,-20.63545150501672
simhash,0.0,1.0,-19.55263157894737
simhash,0.0,2.0,-15.81896551724138
simhash,0.0,3.0,-13.6625
simhash,0.0,4.0,-11.203703703703704
simhash,0.0,5.0,-3.609756097560976
simhash,0.0,6.0,11.584615384615384
simhash,0.0,7.0,13.447761194029852
simhash,0.0,8.0,15.337662337662335
simhash,0.0,9.0,16.432098765432098
simhash,0.0,10.0,17.258823529411764
simhash,0.0,11.0,18.269662921348317
simhash,0.0,12.0,18.76923076923077
simhash,0.0,13.0,18.9247311827957
simhash,0.0,14.0,19.0
simhash,0.0,15.0,19.3265306122449
simhash,0.0,16.0,18.851063829787236
simhash,0.0,17.0,18.847826086956523
simhash,0.0,18.0,19.123711340206185
simhash,0.0,19.0,19.50515463917526
simhash,0.0,20.0,18.852631578947367
simhash,0.0,21.0,18.90217391304348
simhash,0.0,22.0,19.1734693877551
simhash,0.0,23.0,19.40625
simhash,0.0,24.0,19.585858585858585
simhash,0.0,25.0,19.336734693877556
simhash,0.0,26.0,19.16
simhash,0.0,27.0,19.50485436893204
simhash,0.0,28.0,19.45098039215686
simhash,0.0,29.0,19.373737373737377
simhash,0.0,30.0,19.584158415841586
simhash,0.0,31.0,19.683168316831683
simhash,0.0,32.0,19.613861386138613
simhash,0.0,33.0,19.41176470588235
simhash,0.0,34.0,19.42156862745098
simhash,0.0,35.0,19.59223300970874
simhash,0.0,36.0,19.554455445544555
simhash,0.0,37.0,19.705882352941178
simhash,0.0,38.0,19.737864077669904
simhash,0.0,39.0,19.41
simhash,0.0,40.0,19.676470588235293
simhash,0.0,41.0,19.553398058252423
simhash,0.0,42.0,19.58490566037736
simhash,0.0,43.0,19.58823529411765
simhash,0.0,44.0,20.0
simhash,0.0,45.0,19.692307692307693
simhash,0.0,46.0,19.941747572815533
simhash,0.0,47.0,19.69607843137255
simhash,0.0,48.0,19.776699029126213
simhash,0.0,49.0,19.83018867924528
simhash,0.0,50.0,19.57692307692308
simhash,0.0,51.0,19.76923076923077
simhash,0.0,52.0,19.54368932038835
simhash,0.0,53.0,19.685714285714287
simhash,0.0,54.0,19.6504854368932
simhash,0.0,55.0,19.631067961165048
simhash,0.0,56.0,19.699029126213592
simhash,0.0,57.0,19.85576923076923
simhash,0.0,58.0,19.641509433962263
simhash,0.0,59.0,19.80952380952381
simhash,0.0,60.0,19.509615384615383
simhash,0.0,61.0,19.64423076923077
simhash,0.0,62.0,19.77358490566038
simhash,0.0,63.0,19.90566037735849
simhash,0.0,64.0,19.524752475247524
simhash,0.0,65.0,19.721153846153847
simhash,0.0,66.0,19.73076923076923
simhash,0.0,67.0,19.8
simhash,0.0,68.0,19.78846153846154
simhash,0.0,69.0,19.742857142857144
simhash,0.0,70.0,19.88571428571429
simhash,0.0,71.0,19.80952380952381
simhash,0.0,72.0,19.57281553398058
simhash,0.0,73.0,19.682692307692307
simhash,0.0,74.0,19.8
simhash,0.0,75.0,19.62745098039216
simhash,0.0,76.0,19.849056603773583
simhash,0.0,77.0,19.990384615384617
simhash,0.0,78.0,19.942307692307693
simhash,0.0,79.0,19.85576923076923
simhash,0.0,80.0,19.742857142857144
simhash,0.0,81.0,19.737864077669904
simhash,0.0,82.0,19.77142857142857
simhash,0.0,83.0,19.91509433962264
simhash,0.0,84.0,19.740384615384617
simhash,0.0,85.0,19.805825242718445
simhash,0.0,86.0,19.78846153846154
simhash,0.0,87.0,19.923809523809524
simhash,0.0,88.0,19.817307692307693
simhash,0.0,89.0,19.805825242718445
simhash,0.0,90.0,19.728155339805824
simhash,0.0,91.0,19.875
simhash,0.0,92.0,19.73076923076923
simhash,0.0,93.0,19.75728155339806
simhash,0.0,94.0,20.074766355140188
simhash,0.0,95.0,19.79047619047619
simhash,0.0,96.0,19.542857142857144
simhash,0.0,97.0,19.941747572815533
simhash,0.0,98.0,19.737864077669904
simhash,0.0,99.0,19.70192307692308
simhash,1.0,0.0,-20.649484536082475
simhash,1.0,1.0,-19.63235294117647
simhash,1.0,2.0,-17.756302521008404
simhash,1.0,3.0,-13.69620253164557
simhash,1.0,4.0,-9.985507246376812
simhash,1.0,5.0,8.287671232876713
simhash,1.0,6.0,10.782051282051285
simhash,1.0,7.0,11.974358974358974
simhash,1.0,8.0,13.76923076923077
simhash,1.0,9.0,14.582278481012658
simhash,1.0,10.0,15.962962962962964
simhash,1.0,11.0,16.50588235294118
simhash,1.0,12.0,17.39325842696629
simhash,1.0,13.0,17.304347826086957
simhash,1.0,14.0,17.604395604395606
simhash,1.0,15.0,17.533333333333335
simhash,1.0,16.0,17.948453608247423
simhash,1.0,17.0,18.33333333333333
simhash,1.0,18.0,18.432989690721648
simhash,1.0,19.0,18.31958762886598
simhash,1.0,20.0,18.105263157894736
simhash,1.0,21.0,18.54255319148936
simhash,1.0,22.0,18.67708333333333
simhash,1.0,23.0,18.49484536082474
simhash,1.0,24.0,18.55555555555556
simhash,1.0,25.0,18.505050505050505
simhash,1.0,26.0,18.85
simhash,1.0,27.0,18.757894736842104
simhash,1.0,28.0,18.540816326530617
simhash,1.0,29.0,18.51515151515152
simhash,1.0,30.0,18.76530612244898
simhash,1.0,31.0,18.711340206185568
simhash,1.0,32.0,18.702970297029704
simhash,1.0,33.0,18.84158415841584
simhash,1.0,34.0,18.83495145631068
simhash,1.0,35.0,18.534653465346533
simhash,1.0,36.0,18.712871287128717
simhash,1.0,37.0,18.98076923076923
simhash,1.0,38.0,18.535353535353536
simhash,1.0,39.0,18.754901960784316
simhash,1.0,40.0,19.057142857142857
simhash,1.0,41.0,18.695238095238096
simhash,1.0,42.0,18.83809523809524
simhash,1.0,43.0,18.61764705882353
simhash,1.0,44.0,18.865384615384617
simhash,1.0,45.0,19.048076923076923
simhash,1.0,46.0,18.903846153846157
simhash,1.0,47.0,18.96153846153846
simhash,1.0,48.0,18.83495145631068
simhash,1.0,49.0,19.02803738317757
simhash,1.0,50.0,18.6
simhash,1.0,51.0,18.73333333333333
simhash,1.0,52.0,18.8
simhash,1.0,53.0,18.84466019417476
simhash,1.0,54.0,18.923809523809524
simhash,1.0,55.0,18.85576923076923
simhash,1.0,56.0,18.63809523809524
simhash,1.0,57.0,19.0
simhash,1.0,58.0,19.03738317757009
simhash,1.0,59.0,19.00952380952381
simhash,1.0,60.0,18.84313725490196
simhash,1.0,61.0,18.9622641509434
simhash,1.0,62.0,18.8
simhash,1.0,63.0,19.152380952380952
simhash,1.0,64.0,18.8
simhash,1.0,65.0,18.83018867924528
simhash,1.0,66.0,18.865384615384617
simhash,1.0,67.0,18.66990291262136
simhash,1.0,68.0,18.85576923076923
simhash,1.0,69.0,19.03809523809524
simhash,1.0,70.0,19.047619047619047
simhash,1.0,71.0,19.048076923076923
simhash,1.0,72.0,18.62264150943396
simhash,1.0,73.0,19.30275229357798
simhash,1.0,74.0,19.11320754716981
simhash,1.0,75.0,19.228571428571428
simhash,1.0,76.0,18.80952380952381
simhash,1.0,77.0,18.81553398058253
simhash,1.0,78.0,19.12037037037037
simhash,1.0,79.0,19.16981132075472
simhash,1.0,80.0,18.83018867924528
simhash,1.0,81.0,18.83809523809524
simhash,1.0,82.0,18.798076923076923
simhash,1.0,83.0,18.88679245283019
simhash,1.0,84.0,18.83809523809524
simhash,1.0,85.0,19.06603773584905
simhash,1.0,86.0,18.94392523364486
simhash,1.0,87.0,18.895238095238096
simhash,1.0,88.0,19.03738317757009
simhash,1.0,89.0,18.88679245283019
simhash,1.0,90.0,19.0377358490566
simhash,1.0,91.0,18.943396226415093
simhash,1.0,92.0,18.96153846153846
simhash,1.0,93.0,19.03738317757009
simhash,1.0,94.0,19.01869158878505
simhash,1.0,95.0,18.714285714285715
simhash,1.0,96.0,19.104761904761904
simhash,1.0,97.0,18.87735849056604
simhash,1.0,98.0,19.123809523809523
simhash,1.0,99.0,19.19811320754717
simhash,2.0,0.0,-20.996941896024463
simhash,2.0,1.0,-20.81786941580756
simhash,2.0,2.0,-19.653846153846157
simhash,2.0,3.0,-16.794117647058822
simhash,2.0,4.0,-15.641975308641976
simhash,2.0,5.0,-14.289855072463768
simhash,2.0,6.0,4.6
simhash,2.0,7.0,14.202247191011235
simhash,2.0,8.0,15.775510204081632
simhash,2.0,9.0,16.404040404040405
simhash,2.0,10.0,17.252336448598133
simhash,2.0,11.0,18.2280701754386
simhash,2.0,12.0,18.0
simhash,2.0,13.0,18.580357142857142
simhash,2.0,14.0,18.75
simhash,2.0,15.0,18.605263157894736
simhash,2.0,16.0,19.07563025210084
simhash,2.0,17.0,18.914529914529915
simhash,2.0,18.0,19.390243902439025
simhash,2.0,19.0,19.233870967741936
simhash,2.0,20.0,19.09016393442623
simhash,2.0,21.0,19.524193548387096
simhash,2.0,22.0,19.448
simhash,2.0,23.0,19.616
simhash,2.0,24.0,19.751937984496124
simhash,2.0,25.0,19.67441860465116
simhash,2.0,26.0,19.65354330708661
simhash,2.0,27.0,19.4921875
simhash,2.0,28.0,19.73076923076923
simhash,2.0,29.0,19.81679389312977
simhash,2.0,30.0,19.7109375
simhash,2.0,31.0,19.62204724409449
simhash,2.0,32.0,19.96946564885496
simhash,2.0,33.0,19.7421875
simhash,2.0,34.0,19.916030534351144
simhash,2.0,35.0,19.72868217054264
simhash,2.0,36.0,19.87121212121212
simhash,2.0,37.0,19.837209302325583
simhash,2.0,38.0,19.984615384615385
simhash,2.0,39.0,19.815384615384616
simhash,2.0,40.0,20.11278195488721
simhash,2.0,41.0,20.28148148148148
simhash,2.0,42.0,20.195488721804512
simhash,2.0,43.0,20.09774436090225
simhash,2.0,44.0,20.07518796992481
simhash,2.0,45.0,20.24812030075188
simhash,2.0,46.0,20.19402985074627
simhash,2.0,47.0,20.185185185185187
simhash,2.0,48.0,20.12686567164179
simhash,2.0,49.0,20.127819548872186
simhash,2.0,50.0,20.0
simhash,2.0,51.0,20.11278195488721
simhash,2.0,52.0,20.186567164179102
simhash,2.0,53.0,20.25735294117647
simhash,2.0,54.0,20.293233082706767
simhash,2.0,55.0,20.308823529411764
simhash,2.0,56.0,20.24264705882353
simhash,2.0,57.0,20.21641791044776
simhash,2.0,58.0,20.21323529411765
simhash,2.0,59.0,20.104477611940297
simhash,2.0,60.0,20.22222222222222
simhash,2.0,61.0,20.22222222222222
simhash,2.0,62.0,20.1203007518797
simhash,2.0,63.0,20.119402985074625
simhash,2.0,64.0,20.22388059701493
simhash,2.0,65.0,20.09701492537313
simhash,2.0,66.0,20.21323529411765
simhash,2.0,67.0,20.301470588235293
simhash,2.0,68.0,20.06015037593985
simhash,2.0,69.0,20.198529411764707
simhash,2.0,70.0,20.19117647058824
simhash,2.0,71.0,20.37956204379562
simhash,2.0,72.0,20.266666666666666
simhash,2.0,73.0,20.205882352941178
simhash,2.0,74.0,20.24264705882353
simhash,2.0,75.0,20.244444444444444
simhash,2.0,76.0,20.264705882352946
simhash,2.0,77.0,20.21323529411765
simhash,2.0,78.0,20.227941176470587
simhash,2.0,79.0,20.244444444444444
simhash,2.0,80.0,20.23703703703704
simhash,2.0,81.0,20.16417910447761
simhash,2.0,82.0,20.2
simhash,2.0,83.0,20.33333333333333
simhash,2.0,84.0,20.17037037037037
simhash,2.0,85.0,20.18978102189781
simhash,2.0,86.0,20.23134328358209
simhash,2.0,87.0,20.165413533834588
simhash,2.0,88.0,20.266666666666666
simhash,2.0,89.0,20.272058823529413
simhash,2.0,90.0,20.294117647058822
simhash,2.0,91.0,20.21481481481481
simhash,2.0,92.0,20.205882352941178
simhash,2.0,93.0,20.23357664233577
simhash,2.0,94.0,20.05223880597015
simhash,2.0,95.0,20.205882352941178
simhash,2.0,96.0,20.40875912408759
simhash,2.0,97.0,20.277372262773724
simhash,2.0,98.0,20.27007299270073
simhash,2.0,99.0,20.182481751824817
vpd_simhash,0.0,0.0,-20.698630136986303
vpd_simhash,0.0,1.0,-18.18579234972677
vpd_simhash,0.0,2.0,-12.605263157894736
vpd_simhash,0.0,3.0,-8.035714285714286
vpd_simhash,0.0,4.0,1.5970149253731345
vpd_simhash,0.0,5.0,12.576923076923077
vpd_simhash,0.0,6.0,13.265060240963855
vpd_simhash,0.0,7.0,14.623529411764704
vpd_simhash,0.0,8.0,16.934065934065934
vpd_simhash,0.0,9.0,16.545454545454547
vpd_simhash,0.0,10.0,18.09375
vpd_simhash,0.0,11.0,18.404040404040405
vpd_simhash,0.0,12.0,18.0
vpd_simhash,0.0,13.0,18.65346534653465
vpd_simhash,0.0,14.0,18.29591836734694
vpd_simhash,0.0,15.0,18.02970297029703
vpd_simhash,0.0,16.0,18.942857142857143
vpd_simhash,0.0,17.0,18.601941747572816
vpd_simhash,0.0,18.0,18.9126213592233
vpd_simhash,0.0,19.0,18.46153846153846
vpd_simhash,0.0,20.0,18.51923076923077
vpd_simhash,0.0,21.0,18.46153846153846
vpd_simhash,0.0,22.0,18.365384615384617
vpd_simhash,0.0,23.0,18.596153846153847
vpd_simhash,0.0,24.0,18.533980582524272
vpd_simhash,0.0,25.0,18.18446601941747
vpd_simhash,0.0,26.0,18.160377358490567
vpd_simhash,0.0,27.0,18.0
vpd_simhash,0.0,28.0,17.862745098039216
vpd_simhash,0.0,29.0,18.203883495145632
vpd_simhash,0.0,30.0,18.509615384615383
vpd_simhash,0.0,31.0,18.466666666666665
vpd_simhash,0.0,32.0,18.33653846153846
vpd_simhash,0.0,33.0,18.02857142857143
vpd_simhash,0.0,34.0,18.317307692307693
vpd_simhash,0.0,35.0,18.4622641509434
vpd_simhash,0.0,36.0,18.367924528301888
vpd_simhash,0.0,37.0,18.104761904761904
vpd_simhash,0.0,38.0,18.11428571428571
vpd_simhash,0.0,39.0,18.5
vpd_simhash,0.0,40.0,17.78640776699029
vpd_simhash,0.0,41.0,18.30188679245283
vpd_simhash,0.0,42.0,18.63888888888889
vpd_simhash,0.0,43.0,18.40366972477064
vpd_simhash,0.0,44.0,18.238532110091743
vpd_simhash,0.0,45.0,18.29357798165137
vpd_simhash,0.0,46.0,18.146788990825687
vpd_simhash,0.0,47.0,18.296296296296298
vpd_simhash,0.0,48.0,18.38888888888889
vpd_simhash,0.0,49.0,18.65137614678899
vpd_simhash,0.0,50.0,18.21495327102804
vpd_simhash,0.0,51.0,18.10185185185185
vpd_simhash,0.0,52.0,18.19626168224299
vpd_simhash,0.0,53.0,18.165137614678898
vpd_simhash,0.0,54.0,18.23148148148148
vpd_simhash,0.0,55.0,18.33333333333333
vpd_simhash,0.0,56.0,18.220183486238533
vpd_simhash,0.0,57.0,18.486238532110093
vpd_simhash,0.0,58.0,18.401869158878505
vpd_simhash,0.0,59.0,18.38532110091743
vpd_simhash,0.0,60.0,18.541284403669724
vpd_simhash,0.0,61.0,18.55045871559633
vpd_simhash,0.0,62.0,18.0
vpd_simhash,0.0,63.0,18.26605504587156
vpd_simhash,0.0,64.0,18.43243243243243
vpd_simhash,0.0,65.0,18.13636363636364
vpd_simhash,0.0,66.0,18.46788990825688
vpd_simhash,0.0,67.0,18.580357142857142
vpd_simhash,0.0,68.0,18.45045045045045
vpd_simhash,0.0,69.0,18.445454545454545
vpd_simhash,0.0,70.0,18.57657657657657
vpd_simhash,0.0,71.0,18.544642857142858
vpd_simhash,0.0,72.0,18.616071428571427
vpd_simhash,0.0,73.0,18.45945945945946
vpd_simhash,0.0,74.0,17.91743119266055
vpd_simhash,0.0,75.0,18.589285714285715
vpd_simhash,0.0,76.0,18.47747747747748
vpd_simhash,0.0,77.0,18.455357142857142
vpd_simhash,0.0,78.0,18.172727272727272
vpd_simhash,0.0,79.0,18.10909090909091
vpd_simhash,0.0,80.0,18.544642857142858
vpd_simhash,0.0,81.0,18.65765765765766
vpd_simhash,0.0,82.0,18.767857142857142
vpd_simhash,0.0,83.0,18.857142857142858
vpd_simhash,0.0,84.0,18.327272727272728
vpd_simhash,0.0,85.0,18.29357798165137
vpd_simhash,0.0,86.0,18.35135135135135
vpd_simhash,0.0,87.0,18.618181818181817
vpd_simhash,0.0,88.0,18.47706422018349
vpd_simhash,0.0,89.0,18.324324324324323
vpd_simhash,0.0,90.0,18.29090909090909
vpd_simhash,0.0,91.0,18.363636363636363
vpd_simhash,0.0,92.0,18.383928571428573
vpd_simhash,0.0,93.0,18.46846846846847
vpd_simhash,0.0,94.0,18.24324324324324
vpd_simhash,0.0,95.0,18.678571428571427
vpd_simhash,0.0,96.0,18.866071428571427
vpd_simhash,0.0,97.0,18.513513513513512
vpd_simhash,0.0,98.0,18.776785714285715
vpd_simhash,0.0,99.0,18.48181818181818
vpd_simhash,1.0,0.0,-20.59649122807017
vpd_simhash,1.0,1.0,-17.189393939393938
vpd_simhash,1.0,2.0,-12.511627906976743
vpd_simhash,1.0,3.0,-7.8125
vpd_simhash,1.0,4.0,2.310344827586207
vpd_simhash,1.0,5.0,16.127659574468087
vpd_simhash,1.0,6.0,18.38095238095238
vpd_simhash,1.0,7.0,18.13
vpd_simhash,1.0,8.0,19.074074074074076
vpd_simhash,1.0,9.0,19.34862385321101
vpd_simhash,1.0,10.0,19.463636363636365
vpd_simhash,1.0,11.0,19.357142857142858
vpd_simhash,1.0,12.0,19.46153846153846
vpd_simhash,1.0,13.0,19.53846153846154
vpd_simhash,1.0,14.0,19.77777777777778
vpd_simhash,1.0,15.0,19.643478260869564
vpd_simhash,1.0,16.0,19.67796610169492
vpd_simhash,1.0,17.0,19.785123966942148
vpd_simhash,1.0,18.0,19.90833333333333
vpd_simhash,1.0,19.0,19.60975609756097
vpd_simhash,1.0,20.0,20.032258064516128
vpd_simhash,1.0,21.0,20.214285714285715
vpd_simhash,1.0,22.0,20.032258064516128
vpd_simhash,1.0,23.0,20.16935483870968
vpd_simhash,1.0,24.0,20.203125
vpd_simhash,1.0,25.0,20.093023255813957
vpd_simhash,1.0,26.0,20.234375
vpd_simhash,1.0,27.0,20.186046511627907
vpd_simhash,1.0,28.0,20.307692307692307
vpd_simhash,1.0,29.0,20.302325581395348
vpd_simhash,1.0,30.0,20.1640625
vpd_simhash,1.0,31.0,20.0625
vpd_simhash,1.0,32.0,20.229007633587788
vpd_simhash,1.0,33.0,20.496296296296297
vpd_simhash,1.0,34.0,20.35820895522388
vpd_simhash,1.0,35.0,20.32846715328467
vpd_simhash,1.0,36.0,20.274074074074075
vpd_simhash,1.0,37.0,20.51079136690647
vpd_simhash,1.0,38.0,20.52142857142857
vpd_simhash,1.0,39.0,20.35507246376812
vpd_simhash,1.0,40.0,20.388489208633093
vpd_simhash,1.0,41.0,20.4
vpd_simhash,1.0,42.0,20.392857142857142
vpd_simhash,1.0,43.0,20.5177304964539
vpd_simhash,1.0,44.0,20.42553191489361
vpd_simhash,1.0,45.0,20.40714285714286
vpd_simhash,1.0,46.0,20.321428571428573
vpd_simhash,1.0,47.0,20.43971631205674
vpd_simhash,1.0,48.0,20.46099290780142
vpd_simhash,1.0,49.0,20.41843971631205
vpd_simhash,1.0,50.0,20.4468085106383
vpd_simhash,1.0,51.0,20.57638888888889
vpd_simhash,1.0,52.0,20.47183098591549
vpd_simhash,1.0,53.0,20.535211267605632
vpd_simhash,1.0,54.0,20.5
vpd_simhash,1.0,55.0,20.42957746478873
vpd_simhash,1.0,56.0,20.354609929078013
vpd_simhash,1.0,57.0,20.428571428571427
vpd_simhash,1.0,58.0,20.42957746478873
vpd_simhash,1.0,59.0,20.411347517730498
vpd_simhash,1.0,60.0,20.3943661971831
vpd_simhash,1.0,61.0,20.496503496503497
vpd_simhash,1.0,62.0,20.52112676056338
vpd_simhash,1.0,63.0,20.48951048951049
vpd_simhash,1.0,64.0,20.5
vpd_simhash,1.0,65.0,20.4468085106383
vpd_simhash,1.0,66.0,20.48951048951049
vpd_simhash,1.0,67.0,20.496503496503497
vpd_simhash,1.0,68.0,20.51748251748252
vpd_simhash,1.0,69.0,20.573426573426573
vpd_simhash,1.0,70.0,20.5
vpd_simhash,1.0,71.0,20.545454545454547
vpd_simhash,1.0,72.0,20.45774647887324
vpd_simhash,1.0,73.0,20.42553191489361
vpd_simhash,1.0,74.0,20.43971631205674
vpd_simhash,1.0,75.0,20.361702127659573
vpd_simhash,1.0,76.0,20.503496503496503
vpd_simhash,1.0,77.0,20.34285714285714
vpd_simhash,1.0,78.0,20.507042253521128
vpd_simhash,1.0,79.0,20.569444444444443
vpd_simhash,1.0,80.0,20.38732394366197
vpd_simhash,1.0,81.0,20.58333333333333
vpd_simhash,1.0,82.0,20.433566433566437
vpd_simhash,1.0,83.0,20.503496503496503
vpd_simhash,1.0,84.0,20.60839160839161
vpd_simhash,1.0,85.0,20.485915492957748
vpd_simhash,1.0,86.0,20.496503496503497
vpd_simhash,1.0,87.0,20.43262411347518
vpd_simhash,1.0,88.0,20.58041958041958
vpd_simhash,1.0,89.0,20.53146853146853
vpd_simhash,1.0,90.0,20.58333333333333
vpd_simhash,1.0,91.0,20.54225352112676
vpd_simhash,1.0,92.0,20.566433566433567
vpd_simhash,1.0,93.0,20.524475524475523
vpd_simhash,1.0,94.0,20.549295774647888
vpd_simhash,1.0,95.0,20.52112676056338
vpd_simhash,1.0,96.0,20.24822695035461
vpd_simhash,1.0,97.0,20.292857142857144
vpd_simhash,1.0,98.0,20.194244604316548
vpd_simhash,1.0,99.0,20.285714285714285
vpd_simhash,2.0,0.0,-20.714788732394368
vpd_simhash,2.0,1.0,-20.175355450236967
vpd_simhash,2.0,2.0,-18.58333333333333
vpd_simhash,2.0,3.0,-17.19148936170213
vpd_simhash,2.0,4.0,-14.743243243243244
vpd_simhash,2.0,5.0,-9.020408163265309
vpd_simhash,2.0,6.0,1.1388888888888888
vpd_simhash,2.0,7.0,4.722222222222222
vpd_simhash,2.0,8.0,7.069767441860465
vpd_simhash,2.0,9.0,8.755555555555556
vpd_simhash,2.0,10.0,11.3
vpd_simhash,2.0,11.0,12.641509433962264
vpd_simhash,2.0,12.0,12.189655172413794
vpd_simhash,2.0,13.0,13.6
vpd_simhash,2.0,14.0,14.970149253731345
vpd_simhash,2.0,15.0,16.714285714285715
vpd_simhash,2.0,16.0,17.85542168674699
vpd_simhash,2.0,17.0,17.71764705882353
vpd_simhash,2.0,18.0,18.370786516853933
vpd_simhash,2.0,19.0,18.20689655172414
vpd_simhash,2.0,20.0,18.127906976744185
vpd_simhash,2.0,21.0,18.802197802197803
vpd_simhash,2.0,22.0,18.445652173913043
vpd_simhash,2.0,23.0,18.380434782608692
vpd_simhash,2.0,24.0,18.404255319148938
vpd_simhash,2.0,25.0,18.59375
vpd_simhash,2.0,26.0,18.329896907216497
vpd_simhash,2.0,27.0,18.69306930693069
vpd_simhash,2.0,28.0,18.902912621359224
vpd_simhash,2.0,29.0,18.75728155339806
vpd_simhash,2.0,30.0,18.932038834951456
vpd_simhash,2.0,31.0,18.796116504854368
vpd_simhash,2.0,32.0,18.97058823529412
vpd_simhash,2.0,33.0,18.942307692307693
vpd_simhash,2.0,34.0,19.05607476635514
vpd_simhash,2.0,35.0,19.0188679245283
vpd_simhash,2.0,36.0,19.160377358490567
vpd_simhash,2.0,37.0,19.074766355140188
vpd_simhash,2.0,38.0,19.203703703703702
vpd_simhash,2.0,39.0,19.20952380952381
vpd_simhash,2.0,40.0,19.07547169811321
vpd_simhash,2.0,41.0,19.21100917431193
vpd_simhash,2.0,42.0,19.08490566037736
vpd_simhash,2.0,43.0,19.194444444444443
vpd_simhash,2.0,44.0,18.96296296296296
vpd_simhash,2.0,45.0,19.107142857142858
vpd_simhash,2.0,46.0,18.97297297297297
vpd_simhash,2.0,47.0,18.954545454545453
vpd_simhash,2.0,48.0,19.150442477876105
vpd_simhash,2.0,49.0,19.054054054054053
vpd_simhash,2.0,50.0,19.196428571428573
vpd_simhash,2.0,51.0,19.071428571428573
vpd_simhash,2.0,52.0,19.03603603603604
vpd_simhash,2.0,53.0,19.044642857142858
vpd_simhash,2.0,54.0,18.97297297297297
vpd_simhash,2.0,55.0,18.963963963963963
vpd_simhash,2.0,56.0,19.0625
vpd_simhash,2.0,57.0,18.845454545454544
vpd_simhash,2.0,58.0,19.216216216216218
vpd_simhash,2.0,59.0,19.16216216216216
vpd_simhash,2.0,60.0,18.99099099099099
vpd_simhash,2.0,61.0,19.00884955752212
vpd_simhash,2.0,62.0,18.991071428571427
vpd_simhash,2.0,63.0,18.84070796460177
vpd_simhash,2.0,64.0,19.166666666666668
vpd_simhash,2.0,65.0,19.168141592920357
vpd_simhash,2.0,66.0,19.443478260869565
vpd_simhash,2.0,67.0,19.150442477876105
vpd_simhash,2.0,68.0,18.98198198198198
vpd_simhash,2.0,69.0,19.20353982300885
vpd_simhash,2.0,70.0,19.182608695652178
vpd_simhash,2.0,71.0,19.14782608695652
vpd_simhash,2.0,72.0,19.16521739130435
vpd_simhash,2.0,73.0,19.269565217391303
vpd_simhash,2.0,74.0,19.035087719298247
vpd_simhash,2.0,75.0,19.25217391304348
vpd_simhash,2.0,76.0,19.05172413793104
vpd_simhash,2.0,77.0,19.157894736842103
vpd_simhash,2.0,78.0,19.044642857142858
vpd_simhash,2.0,79.0,19.26086956521739
vpd_simhash,2.0,80.0,19.00877192982456
vpd_simhash,2.0,81.0,19.0
vpd_simhash,2.0,82.0,19.269565217391303
vpd_simhash,2.0,83.0,19.087719298245613
vpd_simhash,2.0,84.0,18.884955752212388
vpd_simhash,2.0,85.0,19.23931623931624
vpd_simhash,2.0,86.0,19.24347826086957
vpd_simhash,2.0,87.0,19.28448275862069
vpd_simhash,2.0,88.0,19.05172413793104
vpd_simhash,2.0,89.0,19.16379310344828
vpd_simhash,2.0,90.0,19.26271186440678
vpd_simhash,2.0,91.0,19.294117647058822
vpd_simhash,2.0,92.0,19.08620689655172
vpd_simhash,2.0,93.0,19.20338983050847
vpd_simhash,2.0,94.0,19.35
vpd_simhash,2.0,95.0,19.46031746031746
vpd_simhash,2.0,96.0,19.30081300813008
vpd_simhash,2.0,97.0,19.20967741935484
vpd_simhash,2.0,98.0,19.311475409836067
vpd_simhash,2.0,99.0,19.327868852459016
vpd_simhash_extended,0.0,0.0,-20.791666666666668
vpd_simhash_extended,0.0,1.0,-20.36651583710407
vpd_simhash_extended,0.0,2.0,-18.55140186915888
vpd_simhash_extended,0.0,3.0,-18.35443037974683
vpd_simhash_extended,0.0,4.0,-16.140625
vpd_simhash_extended,0.0,5.0,-10.22222222222222
vpd_simhash_extended,0.0,6.0,-3.0625
vpd_simhash_extended,0.0,7.0,1.04
vpd_simhash_extended,0.0,8.0,3.866666666666666
vpd_simhash_extended,0.0,9.0,8.942857142857143
vpd_simhash_extended,0.0,10.0,9.736842105263158
vpd_simhash_extended,0.0,11.0,11.456521739130435
vpd_simhash_extended,0.0,12.0,12.083333333333334
vpd_simhash_extended,0.0,13.0,13.745098039215684
vpd_simhash_extended,0.0,14.0,13.673076923076923
vpd_simhash_extended,0.0,15.0,14.71186440677966
vpd_simhash_extended,0.0,16.0,14.0
vpd_simhash_extended,0.0,17.0,14.646153846153846
vpd_simhash_extended,0.0,18.0,15.693333333333332
vpd_simhash_extended,0.0,19.0,16.023529411764706
vpd_simhash_extended,0.0,20.0,17.329896907216494
vpd_simhash_extended,0.0,21.0,17.116504854368934
vpd_simhash_extended,0.0,22.0,17.895238095238096
vpd_simhash_extended,0.0,23.0,18.232142857142858
vpd_simhash_extended,0.0,24.0,18.054054054054053
vpd_simhash_extended,0.0,25.0,18.42982456140351
vpd_simhash_extended,0.0,26.0,18.133928571428573
vpd_simhash_extended,0.0,27.0,18.565217391304348
vpd_simhash_extended,0.0,28.0,18.66386554621849
vpd_simhash_extended,0.0,29.0,18.83760683760684
vpd_simhash_extended,0.0,30.0,18.8135593220339
vpd_simhash_extended,0.0,31.0,18.74576271186441
vpd_simhash_extended,0.0,32.0,18.92436974789916
vpd_simhash_extended,0.0,33.0,18.966666666666665
vpd_simhash_extended,0.0,34.0,18.991666666666667
vpd_simhash_extended,0.0,35.0,18.827868852459016
vpd_simhash_extended,0.0,36.0,19.01652892561983
vpd_simhash_extended,0.0,37.0,18.71186440677966
vpd_simhash_extended,0.0,38.0,18.841666666666665
vpd_simhash_extended,0.0,39.0,18.79661016949153
vpd_simhash_extended,0.0,40.0,18.71794871794872
vpd_simhash_extended,0.0,41.0,18.88429752066116
vpd_simhash_extended,0.0,42.0,18.65
vpd_simhash_extended,0.0,43.0,18.88429752066116
vpd_simhash_extended,0.0,44.0,18.816666666666663
vpd_simhash_extended,0.0,45.0,19.21951219512195
vpd_simhash_extended,0.0,46.0,18.94214876033058
vpd_simhash_extended,0.0,47.0,18.789915966386555
vpd_simhash_extended,0.0,48.0,18.9344262295082
vpd_simhash_extended,0.0,49.0,18.891666666666666
vpd_simhash_extended,0.0,50.0,19.173553719008265
vpd_simhash_extended,0.0,51.0,18.83050847457627
vpd_simhash_extended,0.0,52.0,19.067226890756302
vpd_simhash_extended,0.0,53.0,18.90833333333333
vpd_simhash_extended,0.0,54.0,19.01652892561983
vpd_simhash_extended,0.0,55.0,19.23140495867769
vpd_simhash_extended,0.0,56.0,18.917355371900825
vpd_simhash_extended,0.0,57.0,18.866666666666667
vpd_simhash_extended,0.0,58.0,18.79661016949153
vpd_simhash_extended,0.0,59.0,19.12396694214876
vpd_simhash_extended,0.0,60.0,18.625
vpd_simhash_extended,0.0,61.0,18.83739837398374
vpd_simhash_extended,0.0,62.0,19.227642276422763
vpd_simhash_extended,0.0,63.0,19.53076923076923
vpd_simhash_extended,0.0,64.0,19.681818181818183
vpd_simhash_extended,0.0,65.0,19.45801526717557
vpd_simhash_extended,0.0,66.0,19.68421052631579
vpd_simhash_extended,0.0,67.0,19.598484848484848
vpd_simhash_extended,0.0,68.0,19.3587786259542
vpd_simhash_extended,0.0,69.0,19.392307692307693
vpd_simhash_extended,0.0,70.0,19.43846153846154
vpd_simhash_extended,0.0,71.0,19.35606060606061
vpd_simhash_extended,0.0,72.0,19.651515151515152
vpd_simhash_extended,0.0,73.0,19.674242424242426
vpd_simhash_extended,0.0,74.0,19.51515151515152
vpd_simhash_extended,0.0,75.0,19.69924812030075
vpd_simhash_extended,0.0,76.0,19.616541353383457
vpd_simhash_extended,0.0,77.0,19.67910447761194
vpd_simhash_extended,0.0,78.0,19.639097744360903
vpd_simhash_extended,0.0,79.0,19.419847328244277
vpd_simhash_extended,0.0,80.0,19.762962962962963
vpd_simhash_extended,0.0,81.0,19.518796992481203
vpd_simhash_extended,0.0,82.0,19.601503759398497
vpd_simhash_extended,0.0,83.0,19.661654135338345
vpd_simhash_extended,0.0,84.0,19.8
vpd_simhash_extended,0.0,85.0,19.748148148148147
vpd_simhash_extended,0.0,86.0,19.50757575757576
vpd_simhash_extended,0.0,87.0,19.4812030075188
vpd_simhash_extended,0.0,88.0,19.79850746268657
vpd_simhash_extended,0.0,89.0,19.604477611940297
vpd_simhash_extended,0.0,90.0,19.5
vpd_simhash_extended,0.0,91.0,19.68421052631579
vpd_simhash_extended,0.0,92.0,19.714285714285715
vpd_simhash_extended,0.0,93.0,19.571428571428573
vpd_simhash_extended,0.0,94.0,19.548872180451127
vpd_simhash_extended,0.0,95.0,19.4812030075188
vpd_simhash_extended,0.0,96.0,19.53435114503817
vpd_simhash_extended,0.0,97.0,19.545454545454547
vpd_simhash_extended,0.0,98.0,19.290076335877863
vpd_simhash_extended,0.0,99.0,19.45801526717557
vpd_simhash_extended,1.0,0.0,-20.7
vpd_simhash_extended,1.0,1.0,-20.457831325301203
vpd_simhash_extended,1.0,2.0,-19.107142857142858
vpd_simhash_extended,1.0,3.0,-17.431192660550458
vpd_simhash_extended,1.0,4.0,-14.306122448979592
vpd_simhash_extended,1.0,5.0,-7.385542168674699
vpd_simhash_extended,1.0,6.0,4.861111111111111
vpd_simhash_extended,1.0,7.0,10.51219512195122
vpd_simhash_extended,1.0,8.0,12.91139240506329
vpd_simhash_extended,1.0,9.0,13.802469135802468
vpd_simhash_extended,1.0,10.0,14.702380952380953
vpd_simhash_extended,1.0,11.0,14.364705882352942
vpd_simhash_extended,1.0,12.0,15.247191011235955
vpd_simhash_extended,1.0,13.0,15.793478260869565
vpd_simhash_extended,1.0,14.0,16.032967032967033
vpd_simhash_extended,1.0,15.0,16.304347826086957
vpd_simhash_extended,1.0,16.0,16.608695652173914
vpd_simhash_extended,1.0,17.0,16.64516129032258
vpd_simhash_extended,1.0,18.0,16.913978494623656
vpd_simhash_extended,1.0,19.0,16.869565217391305
vpd_simhash_extended,1.0,20.0,16.885416666666668
vpd_simhash_extended,1.0,21.0,17.147368421052633
vpd_simhash_extended,1.0,22.0,17.485148514851485
vpd_simhash_extended,1.0,23.0,17.571428571428573
vpd_simhash_extended,1.0,24.0,17.81
vpd_simhash_extended,1.0,25.0,17.524752475247524
vpd_simhash_extended,1.0,26.0,18.0873786407767
vpd_simhash_extended,1.0,27.0,17.434343434343436
vpd_simhash_extended,1.0,28.0,17.525252525252526
vpd_simhash_extended,1.0,29.0,17.636363636363637
vpd_simhash_extended,1.0,30.0,17.316326530612244
vpd_simhash_extended,1.0,31.0,18.107843137254903
vpd_simhash_extended,1.0,32.0,17.68
vpd_simhash_extended,1.0,33.0,18.42718446601942
vpd_simhash_extended,1.0,34.0,17.92
vpd_simhash_extended,1.0,35.0,17.92156862745098
vpd_simhash_extended,1.0,36.0,18.310679611650485
vpd_simhash_extended,1.0,37.0,17.94
vpd_simhash_extended,1.0,38.0,17.73267326732673
vpd_simhash_extended,1.0,39.0,17.84
vpd_simhash_extended,1.0,40.0,17.900990099009903
vpd_simhash_extended,1.0,41.0,18.1747572815534
vpd_simhash_extended,1.0,42.0,18.0
vpd_simhash_extended,1.0,43.0,18.145631067961165
vpd_simhash_extended,1.0,44.0,17.554455445544555
vpd_simhash_extended,1.0,45.0,18.04901960784314
vpd_simhash_extended,1.0,46.0,18.15686274509804
vpd_simhash_extended,1.0,47.0,17.96078431372549
vpd_simhash_extended,1.0,48.0,18.03921568627451
vpd_simhash_extended,1.0,49.0,17.833333333333332
vpd_simhash_extended,1.0,50.0,17.22
vpd_simhash_extended,1.0,51.0,18.19607843137255
vpd_simhash_extended,1.0,52.0,17.864077669902912
vpd_simhash_extended,1.0,53.0,18.03921568627451
vpd_simhash_extended,1.0,54.0,17.693069306930692
vpd_simhash_extended,1.0,55.0,17.676470588235293
vpd_simhash_extended,1.0,56.0,17.931372549019606
vpd_simhash_extended,1.0,57.0,18.058252427184467
vpd_simhash_extended,1.0,58.0,18.048076923076923
vpd_simhash_extended,1.0,59.0,17.784313725490197
vpd_simhash_extended,1.0,60.0,18.20192307692308
vpd_simhash_extended,1.0,61.0,18.314285714285717
vpd_simhash_extended,1.0,62.0,18.41747572815534
vpd_simhash_extended,1.0,63.0,18.471153846153847
vpd_simhash_extended,1.0,64.0,18.18446601941747
vpd_simhash_extended,1.0,65.0,17.903846153846153
vpd_simhash_extended,1.0,66.0,17.470588235294116
vpd_simhash_extended,1.0,67.0,17.846153846153847
vpd_simhash_extended,1.0,68.0,17.87378640776699
vpd_simhash_extended,1.0,69.0,17.941176470588236
vpd_simhash_extended,1.0,70.0,17.88235294117647
vpd_simhash_extended,1.0,71.0,18.173076923076923
vpd_simhash_extended,1.0,72.0,17.776699029126213
vpd_simhash_extended,1.0,73.0,18.116504854368937
vpd_simhash_extended,1.0,74.0,18.02970297029703
vpd_simhash_extended,1.0,75.0,17.92233009708738
vpd_simhash_extended,1.0,76.0,18.134615384615383
vpd_simhash_extended,1.0,77.0,18.203883495145632
vpd_simhash_extended,1.0,78.0,17.833333333333332
vpd_simhash_extended,1.0,79.0,18.442307692307693
vpd_simhash_extended,1.0,80.0,18.23076923076923
vpd_simhash_extended,1.0,81.0,17.712871287128714
vpd_simhash_extended,1.0,82.0,18.03921568627451
vpd_simhash_extended,1.0,83.0,18.11428571428571
vpd_simhash_extended,1.0,84.0,17.71153846153846
vpd_simhash_extended,1.0,85.0,18.152380952380952
vpd_simhash_extended,1.0,86.0,18.581818181818186
vpd_simhash_extended,1.0,87.0,18.57758620689655
vpd_simhash_extended,1.0,88.0,19.294573643410853
vpd_simhash_extended,1.0,89.0,20.19858156028369
vpd_simhash_extended,1.0,90.0,20.12676056338028
vpd_simhash_extended,1.0,91.0,19.87857142857143
vpd_simhash_extended,1.0,92.0,20.197183098591548
vpd_simhash_extended,1.0,93.0,19.95744680851064
vpd_simhash_extended,1.0,94.0,19.884892086330936
vpd_simhash_extended,1.0,95.0,20.35664335664336
vpd_simhash_extended,1.0,96.0,20.08450704225352
vpd_simhash_extended,1.0,97.0,19.97163120567376
vpd_simhash_extended,1.0,98.0,20.146853146853147
vpd_simhash_extended,1.0,99.0,20.09090909090909
vpd_simhash_extended,2.0,0.0,-20.559322033898304
vpd_simhash_extended,2.0,1.0,-19.00943396226415
vpd_simhash_extended,2.0,2.0,-14.88888888888889
vpd_simhash_extended,2.0,3.0,1.8888888888888888
vpd_simhash_extended,2.0,4.0,9.271428571428572
vpd_simhash_extended,2.0,5.0,10.971428571428572
vpd_simhash_extended,2.0,6.0,12.72972972972973
vpd_simhash_extended,2.0,7.0,12.150684931506849
vpd_simhash_extended,2.0,8.0,13.324675324675324
vpd_simhash_extended,2.0,9.0,13.9375
vpd_simhash_extended,2.0,10.0,14.604938271604938
vpd_simhash_extended,2.0,11.0,15.494252873563218
vpd_simhash_extended,2.0,12.0,15.827586206896552
vpd_simhash_extended,2.0,13.0,15.97938144329897
vpd_simhash_extended,2.0,14.0,16.132653061224488
vpd_simhash_extended,2.0,15.0,16.65979381443299
vpd_simhash_extended,2.0,16.0,17.18
vpd_simhash_extended,2.0,17.0,16.635416666666668
vpd_simhash_extended,2.0,18.0,16.83157894736842
vpd_simhash_extended,2.0,19.0,17.722772277227723
vpd_simhash_extended,2.0,20.0,17.774509803921568
vpd_simhash_extended,2.0,21.0,17.1875
vpd_simhash_extended,2.0,22.0,17.555555555555557
vpd_simhash_extended,2.0,23.0,17.474747474747474
vpd_simhash_extended,2.0,24.0,17.49019607843137
vpd_simhash_extended,2.0,25.0,17.362745098039216
vpd_simhash_extended,2.0,26.0,17.019607843137255
vpd_simhash_extended,2.0,27.0,17.78846153846154
vpd_simhash_extended,2.0,28.0,17.81904761904762
vpd_simhash_extended,2.0,29.0,17.46153846153846
vpd_simhash_extended,2.0,30.0,17.50485436893204
vpd_simhash_extended,2.0,31.0,17.533333333333335
vpd_simhash_extended,2.0,32.0,17.80952380952381
vpd_simhash_extended,2.0,33.0,17.933962264150942
vpd_simhash_extended,2.0,34.0,17.192307692307693
vpd_simhash_extended,2.0,35.0,17.723809523809525
vpd_simhash_extended,2.0,36.0,17.476190476190474
vpd_simhash_extended,2.0,37.0,17.294117647058822
vpd_simhash_extended,2.0,38.0,17.307692307692307
vpd_simhash_extended,2.0,39.0,17.60952380952381
vpd_simhash_extended,2.0,40.0,17.676190476190477
vpd_simhash_extended,2.0,41.0,17.233009708737864
vpd_simhash_extended,2.0,42.0,17.475728155339805
vpd_simhash_extended,2.0,43.0,17.65714285714286
vpd_simhash_extended,2.0,44.0,17.48076923076923
vpd_simhash_extended,2.0,45.0,17.62857142857143
vpd_simhash_extended,2.0,46.0,17.145631067961165
vpd_simhash_extended,2.0,47.0,17.89622641509434
vpd_simhash_extended,2.0,48.0,17.99047619047619
vpd_simhash_extended,2.0,49.0,17.942307692307693
vpd_simhash_extended,2.0,50.0,17.79245283018868
vpd_simhash_extended,2.0,51.0,17.566037735849058
vpd_simhash_extended,2.0,52.0,17.194174757281555
vpd_simhash_extended,2.0,53.0,17.625
vpd_simhash_extended,2.0,54.0,17.566037735849058
vpd_simhash_extended,2.0,55.0,17.77570093457944
vpd_simhash_extended,2.0,56.0,17.72897196261682
vpd_simhash_extended,2.0,57.0,18.175925925925927
vpd_simhash_extended,2.0,58.0,17.71698113207547
vpd_simhash_extended,2.0,59.0,17.76851851851852
vpd_simhash_extended,2.0,60.0,17.83177570093458
vpd_simhash_extended,2.0,61.0,17.77777777777778
vpd_simhash_extended,2.0,62.0,17.74074074074074
vpd_simhash_extended,2.0,63.0,17.85185185185185
vpd_simhash_extended,2.0,64.0,17.523364485981308
vpd_simhash_extended,2.0,65.0,18.10185185185185
vpd_simhash_extended,2.0,66.0,17.69158878504673
vpd_simhash_extended,2.0,67.0,17.694444444444443
vpd_simhash_extended,2.0,68.0,17.660377358490567
vpd_simhash_extended,2.0,69.0,17.53846153846154
vpd_simhash_extended,2.0,70.0,17.752380952380953
vpd_simhash_extended,2.0,71.0,17.695238095238096
vpd_simhash_extended,2.0,72.0,18.01834862385321
vpd_simhash_extended,2.0,73.0,17.66355140186916
vpd_simhash_extended,2.0,74.0,17.98148148148148
vpd_simhash_extended,2.0,75.0,17.79245283018868
vpd_simhash_extended,2.0,76.0,17.906542056074766
vpd_simhash_extended,2.0,77.0,18.203703703703702
vpd_simhash_extended,2.0,78.0,17.990654205607477
vpd_simhash_extended,2.0,79.0,17.754716981132077
vpd_simhash_extended,2.0,80.0,18.12037037037037
vpd_simhash_extended,2.0,81.0,18.009345794392523
vpd_simhash_extended,2.0,82.0,18.02803738317757
vpd_simhash_extended,2.0,83.0,17.944444444444443
vpd_simhash_extended,2.0,84.0,18.26605504587156
vpd_simhash_extended,2.0,85.0,18.38888888888889
vpd_simhash_extended,2.0,86.0,18.26851851851852
vpd_simhash_extended,2.0,87.0,17.990825688073393
vpd_simhash_extended,2.0,88.0,17.8411214953271
vpd_simhash_extended,2.0,89.0,17.429906542056074
vpd_simhash_extended,2.0,90.0,17.853211009174313
vpd_simhash_extended,2.0,91.0,17.738317757009344
vpd_simhash_extended,2.0,92.0,18.245454545454542
vpd_simhash_extended,2.0,93.0,17.761467889908257
vpd_simhash_extended,2.0,94.0,18.225225225225227
vpd_simhash_extended,2.0,95.0,17.89908256880734
vpd_simhash_extended,2.0,96.0,17.694444444444443
vpd_simhash_extended,2.0,97.0,17.944444444444443
vpd_simhash_extended,2.0,98.0,18.1
vpd_simhash_extended,2.0,99.0,18.23636363636364

